M33 Cepheids from CFHT/MegaCAM survey

In this paper we analyze Sloan g,r,i archival imaging data of M33 taken by Hartman et al. (2006) using Megacam at the Canada-France-Hawaii Telescope. To determine the distance to the M33 galaxy, we performed several analytical steps to identify its Cepheid population. We used the Lomb-Scargle algorithm to find periodicity and visually identified 1989 periodic variable stars. Since Cepheids occupy a specific region of the color-magnitude diagram, to differentiate Cepheids from other variables we used the expected position of the Cepheid instability strip to down-select Cepheids in M33 from other variables. This led to our sample of 1622 variables, the largest Cepheid sample known in M33 to date. We further classified these Cepheids into different subclasses, and used the fundamental mode Cepheids to estimate distance moduli for M33 in different filters: {\mu}= 25.044+/-0.083 mag in the g filter, {\mu}= 24.886+/-0.074 mag in the r filter, and {\mu}= 24.785+/-0.068 mag for the i filter. These results are in agreement with previous results.

==> newCatalog.txt <==
ID	RA		Dec		Period		g		r		i		A21		Phi21		W		Type
20018	0.105735	31.089333	2.810637392	22.66714636	22.29097883	22.1098176	0.460380914	4.190851772	21.6124817	FM
20019	0.105735	31.0085		2.054200336	22.68300156	22.38254243	22.24948991	0.422644278	3.942673769	21.88422523	FM
20048	0.105795	30.945361	2.044845937	22.23894771	21.94055938	21.89550131	0.115771238	1.055942357	21.7718049	FO
20057	0.105813	31.026444	1.892735774	22.08883602	21.8117402	21.74251199	0.227016466	4.497124464	21.55246208	FO
20135	0.106028	30.989528	1.795515751	22.97700109	22.6854516	22.52420742	0.502232563	4.128182139	22.08154912	FM
30007	0.105135	30.972944	3.890260376	22.12890664	21.7606673	21.62313377	0.383455679	4.129172859	21.24556751	FM
30023	0.105151	30.931472	2.608454108	22.33059978	21.95091471	21.76375923	0.062501248	3.482343812	21.2499675	FO
30029	0.105163	31.028306	8.613956033	21.38039009	20.86388363	20.63073781	0.339852333	5.067145569	19.99069032	FM
30062	0.105183	31.113889	2.740111667	22.37485194	22.04058431	21.96401637	0.476568968	4.203989955	21.75381697	FM
30071	0.105186	31.127694	1.875073954	22.20869424	21.9884251	21.91886605	0.172568973	1.596869292	21.72790788	FO
30089	0.105201	31.112194	3.670295572	22.17950491	21.59769186	21.84596133	0.415561865	4.366646085	21.39846669	FM
30103	0.105219	31.088806	3.17417112	22.41667803	21.98705935	21.82990295	0.503322259	4.644786728	21.38454801	FM
30110	0.105223	30.95975	3.582300822	22.5302711	22.11795773	21.92213464	0.141451993	3.161625374	20.95063643	FO
30144	0.105259	31.122		3.143120474	21.50192395	21.03414845	21.01185044	0.574110547	4.273364881	21.57836373	FM
30170	0.10528		30.981111	6.477278913	22.26503884	21.94000276	21.84344381	0.2394727	5.048404466	20.62235083	FM
30173	0.105282	30.94875	3.878960553	21.69048445	21.22798065	21.06627526	0.105261161	3.83804914	20.62685196	FO
30177	0.105288	31.141083	4.88768635	21.38808645	21.05547906	20.94103405	0.414675061	4.239562239	20.67061855	FM
30189	0.105298	31.156306	4.349723582	21.298756	21.02581436	20.93097578	0.514134814	1.225317583	21.02244693	FM
30192	0.105304	30.939861	17.48518294	21.91445955	21.49374189	21.3679044	0.333974369	1.246527933	19.15094191	FM
30216	0.105327	30.968278	2.747304791	20.2036814	19.70056855	19.55381622	0.030677061	0.549110054	21.11061787	FO
30220	0.105334	30.979667	3.370444413	21.76122479	21.49121356	21.38959311	0.389895148	0.951987609	21.50834647	FM
30229	0.105341	31.034333	2.762370269	22.22087741	21.84515874	21.75522862	0.079067989	0.698740883	21.224413	FO
30237	0.105349	30.978083	2.038165295	21.63290912	21.3682497	21.32984477	0.179494545	1.976097917	21.80737956	FO
30240	0.105353	30.955694	4.534577495	22.44733142	22.0998174	22.02173542	0.426377914	1.40062296	20.93436493	FM
30265	0.105388	30.961972	5.038082512	22.20857085	21.71620835	21.50745328	0.317187566	1.361720628	20.83471822	FM
30276	0.105395	30.970028	4.81535374	22.07706846	21.55949337	21.36597574	0.36509385	4.450921662	21.02152967	FM
30301	0.105419	30.976833	4.299685705	22.13268958	21.61468772	21.45631234	0.334551642	1.587461362	21.25202904	FM
30308	0.10543		30.931417	43.41379395	22.21094732	21.716564	21.59253146	0.384001302	5.063590334	17.93175091	FM
30346	0.105479	31.030028	3.377370163	19.53292305	18.86517753	18.61594919	0.154398734	0.181686407	20.96110699	FO
30368	0.105509	31.103056	3.517914295	22.00514537	21.5987422	21.42849125	0.543782803	4.604977466	21.62862908	FM
30388	0.105524	30.98875	8.426548622	22.15664324	21.829936	21.77618631	0.20132593	4.824457494	19.66871071	FM
30392	0.105533	30.959472	4.359411651	20.88448655	20.38618277	20.19461509	0.345366965	4.64962502	21.05615729	FM
30419	0.105564	30.979694	2.434562175	22.29360941	21.79108878	21.59485937	0.088544978	6.162087273	21.3065775	FO
30421	0.105564	31.0775		2.612201122	22.04108545	21.6866415	21.58516302	0.496333466	4.153364757	21.56438269	FM
30429	0.105575	31.100028	2.218251257	22.6902381	22.30069753	22.10409876	0.112798468	4.601835582	21.49789826	FO
30475	0.10564		31.101194	1.558189801	22.13943343	21.86375013	21.76606634	0.227498561	4.611502067	21.7006266	FO
40049	0.104578	30.933944	6.752424858	22.51650057	22.20347694	22.06921405	0.309475812	1.371213194	20.22920392	FM
40067	0.104588	31.088111	41.42865286	21.47638451	20.99384075	20.7896799	0.493859224	1.492003053	18.11982231	FM
40087	0.104597	31.059111	4.576829611	19.65711712	18.92333971	18.70879761	0.330692306	1.463654223	20.51025234	FM
40089	0.104598	31.153528	3.094676082	24.24564094	23.1276652	21.709114	0.899897259	0.155177102	21.35792755	FM
40099	0.104604	31.120722	1.813857296	21.76054421	21.22653306	21.03528347	0.133004251	4.359027325	21.69049427	FO
40106	0.104608	31.113556	3.165393386	22.67956686	22.04014789	21.85799255	0.41988928	3.844987502	21.54921643	FM
40110	0.10461		31.134806	3.302292393	22.36442265	22.03926988	21.94614551	0.315048018	1.258849892	21.47279246	FM
40122	0.104614	30.957278	23.268703	22.20242035	21.65232827	21.62479703	0.411821868	1.636343965	18.79730434	FM
40132	0.104619	31.082917	3.252196755	22.47051151	22.00497906	21.86288328	0.734858189	4.016374278	22.04536813	FM
40150	0.104625	31.066417	5.016299526	20.55596888	20.16731731	20.33165198	0.399286265	1.495930498	20.83185323	FM
40159	0.104634	31.083833	3.652206809	20.29723989	19.60067618	19.38617295	0.498506222	1.073428943	21.16114958	FM
40164	0.104635	31.008361	3.360901673	22.53408898	22.05684038	22.05377725	0.263117332	3.748521439	21.28929609	FO
40170	0.104637	31.071278	2.600253671	21.96738914	21.45375907	21.28770793	0.036240316	4.609202573	21.13147247	FO
40244	0.104684	30.945889	3.908346603	22.17399444	21.83882918	21.65788624	0.493161884	1.299980053	21.26899415	FM
40272	0.104711	31.109417	3.202637944	22.51687245	21.94542984	21.77023972	0.554009002	4.409368492	21.53002789	FM
40280	0.104715	30.93375	19.29435344	22.03011859	21.64661807	21.5090723	0.266985179	4.498634152	18.85337026	FM
40301	0.104729	31.065639	8.905046563	22.0755919	21.75193249	21.62298618	0.235016728	4.815453108	20.01363945	FM
40335	0.104754	31.123944	1.645276916	22.31104052	21.94685857	21.83556324	0.176082743	4.511693334	21.9701439	FO
40346	0.104759	31.04475	7.066949626	20.57809627	19.80852715	19.55349675	0.372704799	5.152258964	20.40967768	FM
40351	0.104763	30.957361	2.986189639	21.03159625	20.60909681	20.4501075	0.070228588	3.297900606	20.84322516	FO
40374	0.104778	31.0665		3.082436077	22.37140895	22.14096745	22.09535694	0.254961444	1.165880371	21.58245473	FO
40420	0.104806	30.936944	2.524051191	21.57057471	21.02176574	20.85833597	0.318754161	1.830047153	21.21598774	FO
40485	0.10484		30.968333	2.758210074	21.5625163	21.16584487	21.07970422	0.463958908	3.703951711	21.62063494	FM
40498	0.104848	30.930861	2.995959486	22.73433544	22.24844042	22.07061979	0.142229063	0.375746506	21.11935746	FO
40506	0.104854	31.035583	4.243890949	21.76483542	21.3747196	21.33233761	0.505209884	1.290676718	21.05993696	FM
40537	0.104874	30.961333	2.588937722	22.46308966	22.00700095	21.9038398	0.090992233	4.472644002	21.95255	FO
40543	0.104876	30.991417	2.914268866	21.88870018	21.52811378	21.41897434	0.572158136	4.797369266	21.53202327	FM
40559	0.104884	31.047472	1.880409501	22.08266091	21.66173847	21.50105525	0.072301719	4.300172323	22.0466859	FO
40626	0.104918	31.008083	2.056226596	22.00188726	21.46381383	21.59430818	0.100922641	5.245583119	21.45962262	FO
40666	0.104944	30.985667	4.82523129	22.06145096	21.58908527	21.57384951	0.194973284	4.140344925	20.2527906	FO
40710	0.104973	30.954472	3.709644045	22.63470497	22.155933	22.12676362	0.465888875	1.495467251	21.19028614	FM
140080	0.104007	30.761639	5.863590972	22.11466617	20.76180302	21.96812915	0.28432906	4.897670337	20.44303282	FM
140127	0.104013	30.8215		15.09761534	22.17945868	21.82650396	21.7285453	0.201549164	4.477317324	19.22214963	FM
140130	0.104013	30.88225	5.422848453	21.4120009	20.91202962	20.73601038	0.446870041	1.319214613	20.71676119	FM
140132	0.104014	30.702111	5.736985886	22.01672412	21.6727001	23.23819508	0.452404631	1.548644089	20.25502517	FM
140166	0.104019	30.87425	3.314201385	22.19054564	21.68940666	21.55613965	0.353312954	1.175403846	21.70702001	FM
140174	0.10402		30.900306	3.152782572	21.76043757	21.29721879	21.06914799	0.357619877	4.314615252	21.57596217	FM
140178	0.104021	30.781972	5.670502519	21.16447698	20.37959406	20.07055214	0.531423273	1.588329391	20.55408648	FM
140258	0.104033	30.730333	4.62495981	21.62632021	21.13885825	21.02615678	0.257113381	4.614812544	20.88516108	FM
140268	0.104034	30.870417	1.936273217	21.91020802	21.34797752	21.05615522	0.179192637	4.019511545	21.52616413	FO
140289	0.104036	30.900806	3.81569376	18.82584136	19.09136176	19.31892772	0.468478222	4.325665024	21.20206208	FM
140290	0.104037	30.734278	6.841246399	22.43261402	21.87253989	21.82834548	0.302003333	1.870588365	20.56670908	FM
140322	0.104041	30.714111	8.036201164	22.79196446	22.38148521	22.1664076	0.232406357	5.01979282	20.0553561	FM
140328	0.104043	30.730861	4.81852102	22.07462532	21.46315238	21.22042844	0.333057312	4.51568469	20.50080615	FM
140363	0.104048	30.843		1.897919546	22.38348262	21.88018886	21.61451279	0.242549435	4.175152131	21.22601323	FO
140368	0.104049	30.818222	3.575257704	22.29451143	21.99482045	21.86968749	0.387317024	1.214994807	20.97748083	FM
140437	0.104059	30.864972	4.155575475	22.15970058	21.24327274	20.68016154	0.433724867	1.353408709	21.10599704	FM
140446	0.10406		30.795306	5.578103717	22.23895512	21.84228729	21.67134481	0.416838661	1.477124536	20.73825636	FM
140460	0.104062	30.790361	4.230097996	21.54981078	21.02476481	20.90246225	0.32877431	1.320494026	21.0656748	FM
140545	0.104072	30.686889	4.22953977	21.56351477	20.93407124	20.69945107	0.279853179	1.139306909	21.94899387	FM
140594	0.104077	30.794583	11.49737322	22.55502016	21.92170702	21.54232127	0.048987513	3.756388619	19.43391504	FM
140648	0.104085	30.761694	7.384029947	21.68634353	19.89943864	20.48937394	0.294470948	1.700817973	20.08288844	FM
140717	0.104093	30.727722	9.516497254	22.37385536	22.03871398	21.82171989	0.195755226	6.177803227	19.9740766	FM
140735	0.104096	30.786083	6.420349751	21.98221698	21.13756584	20.42594358	0.257797285	1.571903076	20.54270987	FM
140766	0.104099	30.697		3.793339167	22.53252118	22.05075136	21.76418418	0.610242606	1.09050032	21.28473535	FM
140800	0.104105	30.719833	8.064763734	22.58080987	21.98427954	21.74977488	0.210397728	4.908791468	19.67010297	FM
140840	0.104108	30.871528	5.418150175	22.92804343	22.12542863	21.75504853	0.368491494	1.550389786	20.65779605	FM
140879	0.104112	30.679694	6.188528078	22.0827852	21.58154446	21.44380537	0.435677842	4.767912703	20.87468856	FM
140886	0.104113	30.728778	8.550472451	22.12487587	21.62068298	21.70834319	0.2365982	2.197285318	19.8136297	FM
140894	0.104114	30.691056	11.1416561	21.353047	20.63608108	20.31509833	0.041440717	2.330681087	19.57062363	FM
140907	0.104115	30.800694	4.652316985	21.77097144	21.07603768	20.81086318	0.371036812	4.250912183	20.99301231	FM
140918	0.104116	30.900861	5.251364565	21.2768691	20.62319906	20.44988097	0.454542028	1.341599716	20.78111229	FM
140927	0.104117	30.882639	5.396142804	22.32078637	21.60634946	21.32235378	0.42431813	1.424148736	20.73103846	FM
140934	0.104118	30.853972	2.446525565	22.16480941	21.67462442	21.57052261	0.110215081	0.924396434	20.94109973	FO
140939	0.104119	30.726278	3.35320982	21.62754142	21.10689983	20.72326979	0.060202723	0.275611836	20.72957407	FO
140944	0.10412		30.87175	2.985250914	22.04510559	21.52098727	21.29051204	0.418179352	4.138862896	21.36915259	FM
140988	0.104125	30.733944	5.755013346	21.69384517	21.01321376	20.97622702	0.114081409	4.664741192	19.82381816	FO
141000	0.104126	30.717972	9.152673574	21.33859999	20.80262868	20.53856232	0.076419368	5.819874243	19.74096663	FM
141041	0.10413		30.852667	3.452451097	20.96521826	20.24027301	20.06147416	0.320183866	4.241189279	20.99690521	FM
141058	0.104131	30.852111	4.95063207	22.66239209	21.9476489	21.69275742	0.401756022	1.440302672	20.72861668	FM
141060	0.104132	30.726694	7.390627955	21.86806471	21.37574668	21.21697711	0.385366356	5.063975842	19.98133507	FM
141074	0.104133	30.667333	7.79956933	21.99880251	21.49729338	21.2927005	0.23902758	1.830813425	20.25869468	FM
141077	0.104134	30.71525	22.55079643	22.0360482	21.65358668	21.46335005	0.046688579	4.849835477	20.61656117	T2
141194	0.104147	30.765806	5.559236722	21.40983545	20.82712474	20.80107835	0.307205036	4.737277969	20.81044526	FM
141248	0.104153	30.86425	4.870787766	22.4847044	22.02938816	21.85310284	0.297660677	1.395670855	20.83244364	FM
141250	0.104154	30.750667	3.744642714	19.53860235	19.23842242	20.74683533	0.579597017	5.340468152	20.42462083	FM
141283	0.104157	30.703361	7.825516292	20.61670338	20.27171539	20.15212518	0.22341147	1.65127049	19.56129696	FM
141308	0.104159	30.737472	5.678162639	21.31533014	20.74255807	20.47512947	0.392641234	4.605123174	20.76546111	FM
141375	0.104166	30.759583	3.071653427	22.41087915	21.97131372	21.71114307	0.058890338	5.844635126	20.78831286	FO
141384	0.104167	30.672667	9.452644705	22.35409586	20.06537191	21.48872382	0.147520038	2.078009114	19.64705251	FM
141387	0.104168	30.740889	10.09619493	21.78694725	21.2924814	21.14192745	0.164345057	0.137269663	19.66381693	FM
141422	0.104171	30.715722	9.451599368	21.83326712	21.20613588	20.87910956	0.082467514	4.013656871	19.89018749	FM
141511	0.104181	30.719917	66.59768886	21.32379464	20.63115677	20.53170802	0.154791855	2.27384107	19.50257563	T2
141517	0.104182	30.739028	13.10518104	22.42309315	21.68457265	21.39940966	0.281151042	1.605619915	19.47379522	FM
141524	0.104182	30.776611	4.357263246	23.78114786	22.51812827	20.49217378	0.340944891	0.995011027	20.85526247	FM
141529	0.104183	30.782583	3.244295886	20.32696799	19.89751418	20.00910834	0.053566709	4.415977947	20.9014831	FO
141544	0.104185	30.708639	12.92353191	21.36306956	20.45877133	20.89941962	0.226567947	4.81326842	19.18201305	FM
141566	0.104187	30.867861	20.94792552	21.69907036	20.99238297	20.94380494	0.308865932	1.780871518	18.62154061	FM
141634	0.104193	30.794583	6.331722202	20.40902588	20.33203657	20.62935587	0.263243189	1.79218245	20.36052008	FM
141645	0.104195	30.805722	12.36570492	21.963691	21.33789628	21.20293857	0.129087809	0.752128684	17.49562401	FM
141658	0.104196	30.745778	10.43136515	21.59444276	21.13882366	20.94812888	0.048657183	2.197602731	20.04150875	FM
141713	0.104202	30.713139	4.433739464	20.84093775	20.28402337	20.09105276	0.324112321	1.624417046	20.36985977	FM
141736	0.104203	30.704778	4.144425344	21.65098187	21.18414954	21.07235819	0.271437963	1.211089746	21.20414217	FM
141740	0.104203	30.880083	3.320123661	18.89768697	18.90409072	19.10053851	0.334641119	4.720183247	21.58257476	FM
141779	0.104208	30.748778	7.543706805	21.81907963	21.33786277	21.19113092	0.274898211	2.154334722	20.1905938	FM
141864	0.104216	30.773972	4.847490066	21.16671162	20.51527845	20.28345893	0.21214384	4.833765449	20.05885979	FO
141907	0.104219	30.88125	4.967320229	21.44324475	21.03585946	20.66951906	0.263014888	4.880753865	20.78563665	FM
141985	0.104226	30.721806	14.63402869	21.64957055	21.07380379	20.75777388	0.122661353	4.039434388	19.91541539	FM
142022	0.10423		30.838667	6.148755315	20.69613708	20.35095049	20.12443128	0.389059462	1.531986889	20.35997969	FM
142024	0.104231	30.755028	15.56597777	20.79649249	20.25518165	20.0465486	0.412139371	5.472988137	19.16157091	FM
142036	0.104231	30.727583	5.172233451	22.24844677	21.65777894	21.44350409	0.379451626	1.2956979	20.52511007	FM
142052	0.104233	30.737806	7.397451182	21.55528272	21.12865521	21.06799942	0.242194057	5.217665986	20.74519588	FM
142096	0.104237	30.820639	5.602602745	20.65941481	20.0861126	19.8447147	0.331382867	1.316251192	20.51307503	FM
142107	0.104238	30.829056	2.47166602	21.30002466	20.67497471	21.69530991	0.12124912	1.143515645	21.40277599	FO
142153	0.104241	30.774583	7.700716165	20.26485504	19.55620054	19.30664291	0.19261648	5.09386654	20.19587039	FM
142178	0.104243	30.739167	4.906016448	21.66756022	21.0925845	21.74030332	0.157232926	4.152839936	19.89563281	FO
142216	0.104246	30.877972	3.4696435	21.33553234	20.80003149	20.68268033	0.339777176	1.009574226	21.39848357	FM
142219	0.104246	30.79		3.557449631	20.68641333	19.73651802	19.13819108	0.392456961	1.166810597	21.45374168	FM
142278	0.10425		30.750028	9.565847779	20.83622385	20.1588461	20.12751659	0.035679906	5.912190708	19.44649256	FM
142302	0.104252	30.733556	6.279156887	19.58544809	19.72815915	20.05648702	0.36620786	4.378627358	20.46426826	FM
142312	0.104253	30.816556	91.73533907	21.86164414	20.9817645	21.17626415	0.233626379	4.145645652	19.43292623	T2
142323	0.104254	30.740889	5.912946623	22.15225252	21.68212972	21.33174882	0.389113639	4.851602001	20.20454604	FM
142334	0.104255	30.7455		6.552596046	23.84208203	20.99621585	21.54436026	0.372142438	1.676349022	20.25570407	FM
142362	0.104256	30.864639	5.129396248	23.6224234	22.19340554	20.89070596	0.378388259	4.222148459	20.69950225	FM
142392	0.104259	30.729528	5.633252343	22.23443963	21.67910546	21.55228851	0.337806237	1.387041547	20.3762656	FM
142420	0.104262	30.754444	10.24055282	22.52407791	22.06497442	21.93617194	0.06633393	5.888222785	21.62728168	T2
142465	0.104266	30.750306	6.785663357	22.45954709	21.91646994	21.03754021	0.41250831	1.579013908	20.36564081	FM
142486	0.104268	30.786611	3.694676757	20.62274833	20.4475762	20.37896096	0.303660631	4.559731623	21.60838798	FM
142492	0.104269	30.792722	5.743282636	20.61222138	19.20677843	19.6954108	0.473811765	1.515212615	20.67062097	FM
142493	0.104269	30.79825	26.46598124	22.6113445	21.86306146	20.66680388	0.253525879	4.43412606	18.72648938	FM
142525	0.104272	30.787361	9.717387208	20.66981677	20.65064424	22.03630308	0.097725808	1.475094744	19.76126871	FM
142543	0.104274	30.685611	7.6371801	21.1031248	20.71075797	20.53669876	0.31276905	1.956632788	20.1623401	FM
142575	0.104277	30.877167	19.78720841	22.26296131	21.70237134	21.45759981	0.35339171	1.598406114	18.99567283	FM
142589	0.104279	30.733222	12.34486722	19.80232439	20.00135739	20.35638281	0.100259454	1.340281962	19.49166099	FM
142687	0.104288	30.763028	4.666456986	18.98402799	19.00074951	19.1719904	0.380544768	1.5217748	19.81629143	FM
142699	0.104289	30.811667	5.1193597	24.45186586	22.74293167	21.11192325	0.070661497	1.034014615	19.87750228	FO
142729	0.104292	30.739028	4.065052166	21.33873582	20.85081507	21.91664224	0.163332193	0.990493623	20.19074933	FO
142747	0.104294	30.802333	4.384458872	20.96247295	20.16606957	20.09914398	0.287022835	3.83148782	20.81579087	FM
142758	0.104295	30.783		4.382735157	21.52961346	21.08430406	20.89090679	0.535599158	1.367358007	19.84979325	FM
142763	0.104296	30.813472	13.33417544	20.50309889	20.04029834	19.80567488	0.211748829	1.335554543	19.55664522	FM
142819	0.104302	30.750222	9.211863029	21.39987843	21.06416174	20.92023296	0.173018019	0.284289892	19.76816552	FM
142823	0.104302	30.767389	5.959121084	21.97181201	21.22867821	21.09958665	0.410961125	1.356514207	19.66543409	FM
142838	0.104304	30.731333	3.343110321	21.81161861	21.26805433	21.06647209	0.057644157	1.152093159	20.73358231	FO
143288	0.104348	30.739028	14.42085623	21.67580279	21.18632402	21.24411749	0.212981674	6.144620208	22.23356159	T2
143290	0.104348	30.755028	5.788011208	21.49781465	20.88608259	20.7017934	0.33246984	4.590618626	20.86167209	FM
143294	0.104349	30.758806	35.68078517	21.22719837	20.62242074	21.21610764	0.474559112	4.974905717	17.81908833	FM
143298	0.104349	30.762528	4.054510124	21.29739195	20.79983737	20.55841142	0.291491831	4.736430421	20.90262767	FM
143333	0.104351	30.778389	12.86840025	22.94010382	22.19555194	20.73843217	0.15995193	1.019319323	19.44369292	FM
143340	0.104351	30.874194	3.43018885	19.61114248	19.85387512	19.98101517	0.373206095	1.427466308	21.54206755	FM
143345	0.104352	30.799361	8.30535843	22.40023471	21.99173809	21.83333695	0.213795272	1.571550652	20.27786896	FM
143378	0.104354	30.808556	8.711116806	21.9906361	21.67248496	21.6140797	0.196263252	2.622880839	19.86148143	FM
143410	0.104357	30.777111	5.493253883	21.36564414	20.66968921	21.38304978	0.420673211	1.563318067	20.9001621	FM
143424	0.104359	30.891861	3.992202033	21.66346263	20.76646934	20.41403069	0.396627796	4.593226706	21.68982289	FM
143425	0.104359	30.901111	2.218596749	21.86661513	21.30812105	22.43446386	0.15509916	1.319622551	21.7048431	FO
143432	0.104359	30.802833	8.142622212	21.73637252	21.11977026	20.94474881	0.187677996	5.19515814	20.3233863	FM
143464	0.104363	30.74675	6.017015957	21.42065595	20.62239847	20.30480501	0.446988914	4.609793276	20.44670699	FM
143487	0.104364	30.823306	4.108827523	21.45766368	21.12102804	20.87632398	0.423288948	4.577479366	20.95823252	FM
143493	0.104365	30.73775	6.889407319	22.26589066	21.62480244	21.25924815	0.371386839	4.837453053	19.95856787	FM
143520	0.104367	30.751861	4.038481119	21.88997415	21.41172052	21.22155563	0.076024555	0.375352037	20.40308771	FO
143533	0.104369	30.7085		11.34827499	21.81594348	21.36169405	21.09858103	0.091585262	0.767749042	19.98174139	FM
143534	0.104369	30.788944	4.545268645	23.29682156	21.35269731	23.25388433	0.357329599	1.193899953	21.08434766	FM
143576	0.104373	30.728417	11.96969817	22.76852384	22.5677257	22.31662369	0.040992009	3.267419866	19.56676743	FM
143581	0.104373	30.88875	3.432438906	20.9950781	20.72689128	20.63043607	0.414521346	4.331043124	21.5686748	FM
143594	0.104374	30.895306	3.908048752	22.79258641	22.11536588	21.98000092	0.356989535	1.485858211	21.24684714	FM
143632	0.104379	30.78725	5.594900823	21.81050046	21.20588154	21.062965	0.440382779	4.6070872	21.12879997	FM
143637	0.104379	30.778806	7.294124341	20.59656112	19.73574476	19.46626986	0.307460492	4.987032297	20.51719093	FM
143669	0.104381	30.814583	2.717344686	20.81929753	20.36205104	20.20163995	0.04286998	1.188826024	21.16287791	FO
143674	0.104382	30.735806	6.14831299	23.00881743	21.43058629	22.14399843	0.373366906	1.543657392	20.22768092	FM
143695	0.104384	30.703222	6.354003168	21.3287164	20.86406495	20.67670184	0.203959022	1.642201083	20.51265576	FM
143741	0.104388	30.807139	5.004452706	20.16591106	19.5809049	19.42464579	0.37565417	4.542422842	20.79296047	FM
143799	0.104395	30.765556	5.804389641	20.99929774	20.33568568	20.11032798	0.472270248	1.969474022	20.31646984	FM
143803	0.104395	30.884444	6.079360274	21.64502528	20.9110129	21.16846795	0.412056205	4.819452513	20.58075461	FM
143815	0.104396	30.687028	11.60666862	22.14547334	21.54615133	21.08427237	0.177563653	0.949650473	19.86023339	FM
143835	0.104398	30.818667	8.718818411	21.25868911	20.6605431	20.45146832	0.224794807	5.351475301	20.03896516	FM
143853	0.1044		30.809472	4.843369533	21.02324971	20.44481559	25.79451556	0.347914053	1.156463539	21.15609149	FM
143888	0.104402	30.829083	5.056463135	21.20064372	20.70696423	20.56913295	0.339655249	1.565227999	20.84077339	FM
143940	0.104407	30.696139	3.278142469	22.75282224	21.50046151	20.91336289	0.094565117	4.254243323	20.43462439	FO
144045	0.104417	30.790361	6.670735994	22.35158074	21.74957797	21.50025338	0.404253721	1.676908908	20.99585949	FM
144050	0.104417	30.733222	11.14649966	21.6386205	21.02596003	20.71191918	0.074155193	4.176598229	19.70549706	FM
144068	0.104419	30.814167	5.444034139	20.74876944	20.11046982	19.96259662	0.380036431	4.589487301	20.41361902	FM
144079	0.104421	30.728917	5.476475764	21.29178838	20.70980794	20.45838595	0.302592076	1.545445025	20.65817101	FM
144137	0.104425	30.70925	5.271012367	21.96470045	21.31651415	20.8756697	0.266832879	1.438545019	20.54291327	FM
144139	0.104425	30.7585		6.070005426	21.79403462	21.43934919	21.25090684	0.413151677	1.453686699	20.66670397	FM
144150	0.104426	30.835556	3.867492826	23.14083181	23.0106245	22.80314584	0.344129185	4.10488231	21.38920236	FM
144167	0.104428	30.818056	3.854121971	21.11503252	20.7315542	20.76629615	0.323240135	4.555013207	20.68614707	FM
144169	0.104428	30.771639	5.732496654	19.52532695	18.88330326	18.59915396	0.273623496	4.594480596	20.80687207	FM
144185	0.104429	30.896972	6.660858308	22.17883392	21.78042325	21.5460486	0.384887178	4.864132659	20.67992057	FM
144219	0.104433	30.727194	5.02111297	22.85692036	20.32551063	21.12174765	0.33201911	1.188781954	20.21664419	FM
144310	0.104441	30.733		4.95771561	20.59553184	20.03351635	19.87603132	0.292421418	4.538360934	20.62919472	FM
144352	0.104444	30.698306	38.64386201	22.30205401	21.89473013	21.80056793	0.322319356	3.210275809	19.88624862	T2
144357	0.104444	30.712917	98.6533453	20.67242519	20.41161962	20.3759077	0.471695927	1.04964494	21.05020931	T2
144421	0.10445		30.8485		9.327476145	21.39185666	20.81478888	20.56025229	0.109116277	2.828357336	20.00418131	FM
144429	0.10445		30.888611	3.515117057	20.99576567	20.39857016	21.66105702	0.403695297	4.194905485	20.7273765	FM
144431	0.104451	30.829722	12.34130209	21.72845054	21.16917284	21.09734598	0.061110585	2.708202533	19.71213666	FM
144490	0.104456	30.847556	10.18482476	22.1638865	21.61720488	21.63659415	0.076197465	4.423724798	19.83483764	FM
144493	0.104456	30.67275	5.721878796	22.56640595	22.121792	22.01046511	0.507511494	1.752731339	20.54770382	FM
144513	0.104458	30.718417	6.243987275	21.53219912	20.90956656	20.75305428	0.267345128	1.616612319	20.34408866	FM
144523	0.104458	30.897111	5.27090401	20.30349421	20.01433069	20.3444049	0.348769398	4.835809534	20.42185917	FM
144527	0.104459	30.773056	1.848590781	22.07299419	21.50495403	21.22239818	0.183675193	5.564644283	21.90963345	FO
144543	0.10446		30.777056	4.964434938	22.5946146	21.98532294	21.71108602	0.314799804	1.732690805	20.97539699	FM
144550	0.10446		30.674417	26.5894869	21.38547705	20.90471135	20.65208756	0.280268036	1.282163536	18.05705837	FM
144573	0.104463	30.728028	15.63240969	21.56713976	21.06771905	20.89026004	0.24501155	1.316727488	19.26620841	FM
144587	0.104464	30.866722	4.24550716	21.15263991	20.49362731	20.35695189	0.4270499	1.215598767	21.42829149	FM
144622	0.104467	30.803667	4.619626814	21.96408342	21.62805726	21.4828848	0.345210875	4.411982481	20.82158763	FM
144653	0.104469	30.723889	5.671004189	20.92841638	20.31385972	20.11438333	0.421642262	4.599314206	20.8762206	FM
144658	0.10447		30.673944	14.93840635	22.17358346	21.77572141	21.7204392	0.237599903	1.725776456	19.12174671	FM
144662	0.10447		30.887861	4.54132394	22.4620632	21.9209032	21.74092776	0.259905205	1.11291138	20.86959538	FM
144677	0.104472	30.704222	5.10926054	22.79548857	21.25672191	19.957743	0.205448673	4.250341643	20.57904437	FO
144719	0.104475	30.807972	3.457385761	21.73287185	21.10147467	21.10877062	0.357632402	1.034269897	21.44787469	FM
144757	0.104478	30.700833	14.7688965	22.45631713	21.46215509	23.55078865	0.147452734	3.238296581	22.10861152	T2
144765	0.104479	30.781611	4.634406004	21.61211017	20.90384059	20.80060371	0.11377469	1.739354688	20.70797865	FO
144768	0.104479	30.69675	6.334381405	21.77448562	21.36158066	21.30852629	0.424232016	4.782589974	20.366662	FM
144789	0.104481	30.695278	4.731994895	21.52350147	20.93556198	20.74655514	0.33141947	1.240575409	20.65851176	FM
144806	0.104483	30.759333	2.83606767	23.53650338	22.52184828	20.66981712	0.304929991	1.306779627	21.8736285	FO
144832	0.104484	30.791333	4.72641235	21.27009435	20.74127536	20.68023309	0.342737875	4.716390198	21.49788037	FM
144840	0.104485	30.772417	4.7503176	21.36674443	20.90830527	21.50352955	0.324246002	4.592077427	20.74646228	FM
144843	0.104486	30.71175	7.845630202	21.88137027	21.41985914	21.25247489	0.265678877	5.02755606	20.038892	FM
144862	0.104488	30.848444	6.281002701	21.32623988	21.0830215	22.60821843	0.376649432	4.487406731	19.49344508	FM
144999	0.1045		30.790972	7.082566317	22.87202717	21.82652727	20.36530603	0.189709913	4.824845556	20.53026503	FM
145001	0.1045		30.741028	4.893843415	22.1599938	21.45425839	21.15046466	0.443122639	4.598649062	20.52063497	FM
145034	0.104503	30.725389	6.072736941	21.58773959	21.14226655	20.9923408	0.33081807	1.420973575	19.52086243	FM
145082	0.104507	30.679806	4.900203303	21.05966484	20.23547959	20.13528748	0.364493694	4.410845973	20.7831995	FM
145107	0.10451		30.824583	17.20592751	20.8610651	20.87251652	21.02780099	0.171796637	1.525946423	19.15921316	FM
145130	0.104513	30.757778	6.191815871	21.36032622	20.81212958	20.60569184	0.383253766	1.68581654	20.52471346	FM
145187	0.104517	30.786667	4.545913329	21.4365701	21.09793091	21.11346	0.057229775	1.304662939	21.36412806	FO
145205	0.104518	30.853306	4.378843054	22.70266211	21.552502	20.88485736	0.164607947	4.240297063	20.46088693	FO
145216	0.104519	30.786111	16.10570151	22.03722201	21.48313149	21.31161952	0.309974787	4.649086078	19.29491506	FM
145220	0.10452		30.724667	7.091969505	22.00420108	20.86379734	21.27281626	0.338135575	4.825957036	20.19184046	FM
145226	0.10452		30.820778	2.656092277	21.48719819	21.11649175	20.93443066	0.120815747	1.526709418	20.86584507	FO
145251	0.104523	30.852361	36.50891284	22.820996	21.98918911	21.72396645	0.137315531	0.791979397	17.95850572	FM
145252	0.104523	30.865583	7.569540629	20.86023731	20.14388295	20.02683231	0.218873943	4.72817305	20.33253046	FM
145255	0.104523	30.6875		7.625596238	21.94491031	21.38999969	21.12930246	0.301304476	1.826437101	20.05363913	FM
145309	0.104527	30.691639	14.88636834	21.12271132	20.81443009	20.77270834	0.080910582	0.618415188	21.03464195	T2
150017	0.103434	30.867528	2.083291875	23.66050971	22.42253089	20.72958827	0.064256536	4.015474489	21.69846985	FO
150045	0.103444	30.825667	2.165604386	23.95415068	23.48132546	21.30254899	0.121637482	4.239800427	21.62963528	FO
150046	0.103444	30.740028	3.440406644	21.45099891	21.02998877	20.89993782	0.152192586	0.351649481	20.85868581	FO
150049	0.103446	30.711694	4.444499096	21.54428728	21.02613611	20.93016641	0.386573451	1.382082487	20.85723892	FM
150069	0.103454	30.834972	2.049389602	21.65608428	21.57509097	21.52545803	0.113770059	5.286762183	21.60678754	FO
150070	0.103453	30.727806	5.207317933	21.98458095	21.48798796	21.27389349	0.417793071	4.683050677	20.76733583	FM
150148	0.103487	30.827472	6.593711926	21.38734513	21.10028851	21.02194524	0.300039317	1.748769339	20.51629482	FM
150155	0.103488	30.744194	3.408166565	21.45359207	20.57857522	21.17599169	0.089107543	3.805917163	20.70374932	FO
150179	0.103498	30.808306	5.539658998	21.65843328	21.08303586	20.97540259	0.312317109	1.397498294	20.66522162	FM
150201	0.103503	30.679222	7.49015694	21.50695218	20.87479356	23.19085631	0.342255994	5.217472854	20.06088318	FM
150220	0.10351		30.835083	2.010248951	21.71955784	21.22352674	20.9546854	0.51470648	0.725376966	22.19027779	FM
150222	0.103511	30.708472	1.733578823	20.81578071	20.54435789	21.5446341	0.662465568	6.161768381	22.46907036	FM
150231	0.103516	30.684389	7.579161969	21.44302138	20.88258641	22.06192755	0.258867101	2.254101713	20.02897972	FM
150245	0.103521	30.887139	1.252807093	21.46781083	21.02578825	20.91989632	0.288873666	3.892888841	22.41029875	FO
150248	0.103524	30.821667	3.104944321	21.35503036	20.74359382	20.51467949	0.428197238	4.363864728	21.50009755	FM
150253	0.103525	30.858639	1.863815525	20.62842448	20.77438454	20.84803077	0.590750254	1.18234959	22.44443107	FM
150257	0.103525	30.669889	6.204251332	22.19733215	21.62969131	20.13418372	0.346299923	4.782696369	20.34893243	FM
150263	0.103528	30.795528	1.790462906	21.46221862	20.81508401	20.59857001	0.231014702	1.229196909	21.28620544	FO
150265	0.103528	30.819944	2.022474367	21.89551639	21.31776945	21.16013236	0.147912952	1.234086965	21.23487897	FO
150278	0.103532	30.854667	2.95303537	20.72935459	20.20897487	20.07631725	0.033158783	1.933921666	21.06316414	FO
150281	0.103533	30.836306	7.931789822	21.09866638	19.60959234	19.98813888	0.257006264	2.27786582	20.20554475	FM
150285	0.103534	30.885167	14.11365849	21.59148896	20.94572656	20.64911514	0.136294181	1.625661839	19.36400965	FM
150295	0.103538	30.876667	4.02043382	22.06171119	21.35372362	21.13851337	0.142447118	1.053145338	20.48836056	FO
150319	0.10355		30.774056	4.325946192	21.69664215	20.872092	22.10132628	0.362952072	1.531078672	21.13643439	FM
150346	0.103569	30.863972	21.517505	20.81942279	21.02768269	21.25267513	0.224738424	1.698326561	18.81362537	FM
150351	0.10357		30.767694	1.825830759	21.69004286	21.05044031	20.86184182	0.146383323	0.838777067	21.4702978	FO
150358	0.103572	30.777778	2.109758993	22.00485133	21.6323472	20.98863711	0.141202625	1.077229223	21.45271106	FO
150368	0.103577	30.856639	1.68704103	20.53502867	20.70605494	20.95238103	0.144799089	1.009139892	21.69459364	FO
150411	0.103591	30.851167	3.134053636	21.81781802	21.21092818	21.00024386	0.461367174	1.022976501	21.4731592	FM
150421	0.103594	30.782194	5.511082593	21.12692228	21.33500185	21.4884306	0.364772241	1.316369406	20.65611743	FM
150424	0.103595	30.855861	5.508477834	23.60876891	23.00392878	21.93289404	0.109363612	1.827668961	20.95619769	FO
150429	0.103596	30.856611	2.204784656	22.43200126	21.7098919	21.51377906	0.546963037	0.871382818	21.90030231	FM
150442	0.1036		30.878333	1.745486517	21.27475855	20.35816272	22.10942709	0.222052235	4.740618287	21.88285077	FO
150449	0.103603	30.831167	2.646578918	20.36343914	19.6884686	19.25287607	0.419927923	0.889813583	21.84192875	FM
150462	0.103605	30.709111	3.800761538	19.90310438	20.22513142	20.56930944	0.342105506	1.369756633	21.11591721	FM
150468	0.103606	30.849611	8.202272197	20.49533411	19.7795989	19.64252175	0.221476605	2.035702012	20.11188597	FM
150475	0.103607	30.710556	7.055476368	21.9283839	21.47732253	21.46423107	0.344655029	1.902556704	20.21096623	FM
150482	0.103608	30.83375	1.58046296	22.23220741	21.58223472	21.37913915	0.257007242	4.440462649	21.90739386	FO
150483	0.103609	30.806222	4.63080689	21.33773328	20.77386082	20.80119126	0.401323485	4.445859072	20.96856737	FM
150487	0.10361		30.847		1.489807097	20.3150888	19.9106923	19.70004093	0.263265489	4.68411293	21.89529778	FO
150555	0.103631	30.71475	3.618243115	21.74940133	21.34985549	21.22162428	0.192993471	2.571241537	20.8078621	FO
150558	0.103632	30.785722	3.457991927	21.98504621	21.39456754	21.17681985	0.397579971	4.348624923	21.34201089	FM
150563	0.103634	30.747222	5.23068865	22.43447783	21.89057735	21.77237411	0.458642947	1.397788525	20.38929646	FM
150565	0.103634	30.841306	2.921141591	22.07981095	21.38669644	22.17937963	0.429185841	1.191600993	21.52804424	FM
150606	0.103644	30.783778	37.99111661	22.72793769	22.43935007	22.35104166	0.272703903	1.085296332	18.12232189	FM
150614	0.103646	30.844861	1.877188043	22.69883652	21.84806129	21.54365503	0.188196302	1.079324833	22.18358028	FO
150617	0.103647	30.825278	1.827131847	21.70970149	20.95154807	20.79538134	0.151786913	1.29202081	21.63087352	FO
150618	0.103647	30.881444	2.166464398	21.85935434	21.24812958	21.09069945	0.315339219	2.869941875	20.83943898	FO
150649	0.103654	30.831389	5.616962718	22.27053492	21.7763405	21.80231676	0.407849404	1.581350356	20.65106582	FM
150699	0.10367		30.673889	3.224872882	22.16932165	21.55767194	21.54170737	0.422265728	3.972442362	21.60080498	FM
150715	0.103677	30.814917	3.180391895	22.17851023	21.62192339	21.38817205	0.037465361	4.234769995	20.88676295	FO
150721	0.103679	30.848056	6.688659644	20.90785623	20.38329545	20.29133846	0.422031532	2.040323706	20.43394784	FM
150732	0.103682	30.720694	4.14851572	19.50032497	19.78349314	20.8629931	0.209755029	1.152215916	20.92678968	FO
150771	0.103689	30.858694	3.365268712	21.54998315	20.51477975	20.24207964	0.503955751	4.221125963	21.37635071	FM
150774	0.103691	30.808667	2.480609286	22.56344989	22.12753268	21.66026659	0.117177144	1.83015579	21.66626613	FO
150804	0.103697	30.871583	2.043021084	22.92816544	21.61940074	22.89821972	0.166407424	0.887709082	21.45249051	FO
150829	0.103702	30.859556	4.208712134	21.4349544	20.82955164	20.74964101	0.311377771	4.468969362	21.03018707	FM
150837	0.103704	30.855278	4.079864508	22.05199623	21.58608067	21.30160275	0.449525653	4.526598538	21.00808355	FM
150839	0.103705	30.729389	5.025541625	21.28582284	20.66448116	20.35913076	0.344581473	1.254417992	20.7224773	FM
150843	0.103706	30.726639	21.63369775	21.88173059	21.37519038	21.21712664	0.261173218	1.67379168	18.91009148	FM
150870	0.103712	30.888889	3.072720931	21.47551401	20.76180501	23.1457666	0.493259	1.016876566	21.56268319	FM
150873	0.103713	30.843333	6.638267456	21.0020199	20.21786472	19.93520086	0.349629554	1.970485176	20.43257242	FM
150902	0.10372		30.862361	4.151202321	22.04564259	20.77320675	20.70685813	0.353753664	1.105419828	20.98521672	FM
150904	0.103721	30.729556	11.70468882	23.80644263	23.25550455	22.19806984	0.070942351	2.665431994	19.45268984	FM
150907	0.103721	30.761583	7.522460064	22.69401561	21.86247101	21.72941161	0.384732325	4.789965125	20.1758307	FM
150936	0.103728	30.734361	4.358003836	21.19573036	20.81955403	20.7237886	0.345955342	4.469500716	20.70791628	FM
150972	0.103735	30.722194	11.89418319	21.49819686	20.58148742	20.23796787	0.094892136	2.538048062	19.37501007	FM
151030	0.103749	30.744333	5.258688338	20.96797678	20.63627584	20.51760996	0.306520977	1.300322477	20.53529007	FM
151039	0.10375		30.884194	3.186953966	21.91441514	21.43088031	21.28001383	0.411953635	4.506649626	21.22611222	FM
151084	0.103758	30.890889	2.069036113	19.0683943	18.50825751	18.36147176	0.354656249	3.702701284	22.06695034	FO
151099	0.103762	30.89975	2.466174382	21.43197366	20.6913371	20.59553441	0.43229927	1.286912833	21.8708346	FM
151113	0.103766	30.763778	3.7808655	21.29321588	20.7482108	20.56275761	0.355963338	1.038777608	21.02696769	FM
151120	0.103768	30.874389	2.628374741	23.29912664	22.07438527	20.59736688	0.144013401	2.033216038	21.48660084	FO
151141	0.103771	30.69325	29.75540417	22.54877823	21.95372608	21.70832724	0.418925838	2.32402887	20.63809846	T2
151237	0.103789	30.678		5.367226041	22.49831194	22.12302052	22.00966393	0.351015159	4.736238162	20.69957981	FM
151250	0.103794	30.777361	90.56881356	23.48225887	22.33344112	21.08570899	0.345882714	1.279533135	20.22698517	T2
151289	0.103805	30.785639	7.789853941	22.06837479	21.82016813	21.76929516	0.267079441	1.737338586	19.97515928	FM
151294	0.103806	30.853417	2.652218381	21.64740528	21.31912843	21.19618856	0.140412614	4.725166456	20.99235137	FO
151305	0.103807	30.845472	6.526078143	21.83357292	21.28930808	21.17394403	0.114460499	3.500624775	20.80691153	FO
151306	0.103807	30.89525	3.526575291	22.27760135	21.9745901	21.87638546	0.382044177	4.859325318	21.33539003	FM
151329	0.103812	30.776694	2.082293668	21.70904811	21.30814108	21.16374409	0.052433599	1.498352547	20.96708057	FO
151336	0.103812	30.809833	41.90258489	23.80224001	22.44137996	20.84437626	0.479881998	5.130460044	17.78275865	FM
151382	0.103822	30.709667	1.792615972	21.65948172	21.21297875	21.02696158	0.213398564	4.077760539	21.04020275	FO
151426	0.10383		30.718333	9.103926968	22.06274993	21.55643955	21.32876812	0.13433646	5.152384734	19.86391602	FM
151430	0.103831	30.693611	3.838945543	21.9936726	21.47406948	21.25810413	0.316479884	1.264616678	20.92196982	FM
151441	0.103833	30.744556	11.06950457	21.43349687	20.93977797	20.70510983	0.193918648	4.332229961	19.93044175	FM
151446	0.103834	30.702611	8.091486762	23.10410102	22.68169061	22.55048158	0.215061083	1.805748549	20.02536768	FM
151462	0.103838	30.713778	5.07487792	21.96984922	22.10380515	22.20133231	0.338487617	4.409054477	20.58656348	FM
151468	0.103838	30.769583	3.008862188	21.46329	20.89314861	20.66241234	0.273792788	0.458722339	21.32627962	FO
151476	0.103839	30.706194	4.720582218	22.59003306	22.38376614	22.39085044	0.297944215	4.603522138	21.10341991	FM
151489	0.103841	30.711361	8.877605657	22.63303519	22.10564616	21.94396245	0.124592566	3.44692293	20.14886523	FM
151500	0.103844	30.7275		9.64864082	22.92366749	22.67298067	22.61195709	0.088998033	0.752466668	19.83174868	FM
151506	0.103845	30.700278	5.145350974	21.64227964	21.14630226	20.93340158	0.309884047	1.319139117	20.65065288	FM
151521	0.103848	30.705306	6.25053249	22.2311037	21.91139937	21.74447029	0.328987274	1.67049401	20.29300222	FM
151526	0.103849	30.713361	5.831849772	22.1325975	21.79995099	21.64907469	0.39566052	5.081406575	20.51898051	FM
151565	0.103856	30.696361	78.12331561	22.10326237	21.71003298	21.53731662	0.131265716	2.709306089	19.71032205	T2
151584	0.103859	30.789139	2.327996647	21.54970394	21.03436475	20.81306676	0.392311028	0.897691047	22.05556045	FM
151622	0.103868	30.882833	3.180589153	21.16060497	20.44965219	20.15978164	0.64334486	3.999148424	21.33222411	FM
151677	0.103877	30.723111	9.258431213	22.52862458	22.3166748	22.39522363	0.101356561	0.968398761	19.70136015	FM
151691	0.10388		30.7275		4.670366947	21.54049583	21.17435551	20.99119234	0.356738114	4.48291709	20.79554786	FM
151763	0.103893	30.692361	12.12536174	22.08683977	21.67432808	21.53070849	0.20157041	4.221052608	19.34008492	FM
152073	0.103946	30.708528	6.018428301	20.55179303	19.85718437	19.57855028	0.400398869	1.455853392	20.48477283	FM
152082	0.103946	30.887083	3.272828351	22.19468522	21.89547148	21.78194854	0.216824769	1.230492491	20.46676003	FO
152088	0.103949	30.770472	5.028597023	22.08742608	21.81972783	21.721733	0.398249175	4.303053956	20.654636	FM
160075	0.102919	30.891694	4.851250439	22.46487261	22.14229324	22.0227558	0.341838105	4.531841515	20.99792213	FM
160077	0.102921	30.797889	2.030000178	20.82869275	21.10925399	21.3911682	0.074846434	0.90495587	21.6254463	FO
160082	0.102923	30.735611	1.542108215	22.43757568	22.03503041	21.88500873	0.138831198	3.510792671	21.93545493	FO
160087	0.102932	30.745083	2.457900059	21.43860127	20.95309747	20.8738027	0.502881186	4.338051191	21.79555054	FM
160094	0.102947	30.762528	2.703534482	21.75271464	21.44075527	21.31137662	0.485562746	4.138477371	21.81128445	FM
160101	0.102955	30.810722	2.378596803	22.37746577	22.14676877	22.08096132	0.375555668	1.405149166	22.01217487	FO
160110	0.102969	30.732528	3.489618166	22.13145965	21.14226997	19.54668285	0.468273063	4.319411067	21.45028719	FM
160116	0.102974	30.815056	2.36105253	22.35019784	22.09254176	22.0365535	0.537867085	4.337201782	21.95928214	FM
160118	0.102975	30.731972	3.336932109	22.71589921	22.26375406	22.15112515	0.412672251	1.209196453	21.35891494	FM
160122	0.102979	30.721917	2.86132357	22.80830105	22.25366264	21.94988043	0.084768477	4.450742304	21.02532688	FO
160125	0.102979	30.684194	1.769787277	21.34396957	20.88218164	20.67650986	0.161378535	5.175844752	21.86049665	FO
160127	0.102981	30.693722	2.157204994	21.45435902	20.9296027	20.73772412	0.408107973	0.580557354	22.08935455	FM
160129	0.102983	30.677917	4.648184368	22.24820808	22.06619937	22.02379772	0.469218163	1.056028459	20.90162969	FM
160134	0.102991	30.783528	1.189844961	21.89205963	21.39625964	21.28206423	0.292745335	0.989755944	22.38210266	FO
160135	0.102991	30.677167	5.28938886	22.60702481	22.38839987	22.2567398	0.115546956	0.141164606	20.1692405	FO
160136	0.102993	30.716028	4.98237797	22.09282403	21.62689256	21.40820842	0.238585333	4.125006857	20.87991015	FM
160138	0.102994	30.701		1.813292879	22.17347025	21.84242119	21.7088098	0.061532846	3.505667005	21.90765742	FO
160145	0.103004	30.80075	2.372302707	21.79236449	21.28242493	21.04395635	0.595031491	0.97100878	21.8930621	FM
160148	0.103006	30.723056	1.879665106	22.94012832	22.44846183	22.20270695	0.133830222	1.553339425	21.74827846	FO
160150	0.103007	30.743		2.76406766	20.17824938	19.4584016	19.10166341	0.425256108	4.259708858	21.77259172	FM
160154	0.103011	30.674028	3.010805417	21.75125525	21.60147899	21.75690218	0.158134294	0.989607554	21.98208752	FO
160160	0.103017	30.820472	2.500958009	22.52958514	22.21288923	22.05748889	0.646004338	4.592826277	21.6385541	FM
160184	0.103043	30.672556	2.825815622	20.44759174	20.5321564	20.61420198	0.402306146	0.935819331	21.68073157	FM
160185	0.103044	30.894222	2.855015202	23.88386693	22.47970281	21.06699461	0.088230164	0.027441285	21.13170855	FO
160188	0.103049	30.734556	2.846583982	21.85155044	21.43866349	21.22837201	0.101455347	6.128916388	21.28709518	FO
160192	0.103052	30.717361	1.710609401	22.50057656	22.19199523	22.03414526	0.152240881	0.268552574	21.75371618	FO
160196	0.103056	30.672583	3.534548026	21.10848602	20.90499424	20.90012642	0.533761239	4.306654459	21.50857275	FM
160200	0.103057	30.67175	9.215173787	21.70252609	21.15006456	20.95885876	0.166122458	5.352922328	20.22783161	FM
160201	0.10306		30.738333	3.559276799	21.78998818	21.37062541	21.25211964	0.503886746	1.291475892	21.37036663	FM
160204	0.103063	30.682389	3.037566014	22.36646146	21.93224783	21.78382126	0.480265767	4.102143811	21.51018754	FM
160207	0.103064	30.68175	40.91302849	21.74728944	21.27126718	21.37673335	0.387149716	4.884532607	17.95967116	FM
160211	0.103066	30.810972	8.053870893	22.12776664	21.8264901	21.72663083	0.221364213	2.05902661	20.17833748	FM
160213	0.103067	30.841556	2.095962057	22.28049797	21.79622876	21.59169281	0.08891383	1.225789181	21.52388188	FO
160216	0.103069	30.822389	1.604736834	22.24979608	21.72152467	21.53103327	0.254625492	3.617402943	21.69872248	FO
160217	0.103069	30.721278	4.512789317	22.16888649	21.60755003	21.37123236	0.35904179	1.417352477	20.96978198	FM
160223	0.103075	30.686472	2.719477427	20.52433286	19.77078801	19.54097887	0.420756938	0.84262221	21.80756366	FM
160226	0.103079	30.707222	2.623265464	22.43713128	22.07190563	21.93594137	0.040004075	3.834316013	21.13530398	FO
160229	0.103082	30.835		2.463709914	21.76131582	21.22350894	21.01232598	0.413313063	4.102667538	21.86647179	FM
160231	0.103084	30.787583	3.191078957	23.72762935	22.50121455	20.53656188	0.476824562	1.016489057	21.39297781	FM
160233	0.103087	30.726972	1.531460537	22.19931149	21.74851701	21.54471303	0.296115434	0.805286868	21.31826419	FO
160243	0.103094	30.75525	1.976848911	20.93272588	20.36353159	20.1203335	0.180911499	4.416383202	21.65723309	FO
160249	0.103098	30.762583	2.024902134	21.03869062	20.59217805	20.48101177	0.125563253	4.384761684	21.66746775	FO
160254	0.103103	30.839694	2.349370259	22.01885983	21.56299288	21.33468428	0.528805899	3.982387766	21.82806987	FM
160268	0.103111	30.844639	2.156479267	27.56197553	22.33016766	24.01353015	0.459161804	4.093047348	21.83319442	FM
160271	0.103113	30.693972	3.486913147	21.23845324	20.52137319	20.21529002	0.483669653	1.239094096	21.26867838	FM
160278	0.103116	30.749861	2.390393987	23.00101043	21.77591369	21.11246529	0.183387526	2.365373127	21.35206694	FO
160290	0.103125	30.776917	3.003504831	21.88464837	21.35993119	21.13974898	0.412353264	4.635618583	21.88159404	FM
160308	0.103132	30.749778	1.449375667	22.39213594	21.94284519	21.75147485	0.327620187	4.051361012	22.09504812	FO
160313	0.103134	30.761389	4.018543483	22.98572651	21.82102418	20.21202258	0.551937351	4.30563245	21.18257677	FM
160327	0.103144	30.722556	3.557005468	22.67560752	22.28007958	22.22317329	0.336825274	4.362726815	21.13631827	FM
160337	0.103148	30.727444	26.72807439	22.6341994	22.28284544	22.17283703	0.254189554	1.4167527	18.62278605	FM
160356	0.103158	30.826639	3.266407528	22.00433956	21.56884508	21.42416182	0.047878922	0.417344485	20.74225426	FO
160357	0.103159	30.851972	1.893546493	21.74366766	21.37461717	21.40451723	0.248682546	3.5157265	21.65750083	FO
160360	0.10316		30.706167	4.460736818	23.13144372	21.70253139	20.82597177	0.449745148	1.118431278	21.65706762	FM
160367	0.103162	30.710417	27.91229899	23.05976163	21.96897551	21.61362645	0.269286283	1.979524149	21.05636241	T2
160376	0.103167	30.793833	2.49995824	19.87443843	20.15724102	20.48086149	0.629057852	4.374265286	21.61407946	FM
160377	0.103168	30.820194	3.528662222	22.78747076	21.24773657	19.75590966	0.100846665	3.170536474	20.99879495	FO
160378	0.103168	30.832389	2.885896027	22.96681693	21.78966819	20.95005454	0.535366655	1.260826856	21.57433575	FM
160384	0.103173	30.856917	6.185243774	21.25354411	21.04101588	20.94985119	0.443743417	1.56940271	20.33615191	FM
160389	0.103179	30.787444	3.002238776	23.04531327	21.72682419	21.32636166	0.169029126	0.834756492	21.04158039	FO
160391	0.10318		30.732528	1.793468613	21.00368545	20.60122298	20.43406167	0.143696829	1.206591444	21.7978582	FO
160393	0.103183	30.834139	3.459624969	22.13552897	21.6886655	21.50274707	0.411055314	1.197709806	21.33738579	FM
160398	0.103188	30.864917	4.311180638	20.7332032	20.69976022	20.72837002	0.419687942	4.26504195	20.96112479	FM
160403	0.10319		30.822417	13.07377463	22.47248694	22.02850091	21.84343775	0.111493475	4.914393909	19.30778464	FM
160421	0.1032		30.67075	1.605560822	21.9629951	21.59489961	21.42726962	0.153799319	1.083379285	22.03528986	FO
160440	0.103215	30.671139	5.160885818	19.42027125	18.71114552	18.46326281	0.244994145	1.433536962	20.94466325	FM
160503	0.103269	30.722778	4.215423928	23.54010973	22.82910127	22.56649985	0.47200127	1.231842869	21.02585136	FM
160504	0.103269	30.680056	3.082658433	21.88338675	21.58357513	21.4384927	0.427857077	4.432381433	21.64177129	FM
160506	0.103272	30.680444	2.716855204	23.01392032	21.68015729	21.02118982	0.341456501	1.31459445	21.6366542	FO
160507	0.103272	30.742694	4.741270051	20.97199112	20.49814781	20.32880559	0.459547863	1.221847171	21.13719016	FM
160513	0.103275	30.749472	4.782659187	21.92068939	21.39981516	21.2722287	0.418663044	4.529569702	20.92969821	FM
160515	0.103278	30.796611	6.957265696	20.97309707	20.39815916	20.27327689	0.409632764	4.727574041	20.16005881	FM
160526	0.103286	30.748333	3.009533202	23.99234753	22.94377074	21.14347925	0.054223294	4.615011959	20.96280163	FO
160530	0.103287	30.771528	2.535883848	21.12650662	20.67864938	20.50422076	0.306070366	4.07940514	21.91703605	FO
160539	0.103292	30.746333	3.020523753	21.89594307	21.39116638	21.17633445	0.427665187	4.020203117	21.98776527	FM
160549	0.103296	30.721361	3.181102138	22.35630561	22.01139867	21.82846936	0.44071437	1.20242033	21.52097754	FM
160561	0.1033		30.885111	3.186003558	22.19649003	21.71319859	21.55038544	0.478374729	1.264089555	21.68865253	FM
160565	0.103302	30.696944	2.444612851	21.42546364	20.78815321	20.61746097	0.519737586	3.979598566	21.77373687	FM
160578	0.103309	30.813333	2.772975807	21.18343428	20.63810198	20.42280268	0.512791701	4.181295144	21.59990105	FM
160581	0.10331		30.809333	2.52828225	21.7658677	21.37594549	21.18228969	0.48996875	1.205136882	21.69269994	FM
160628	0.103331	30.8425		4.10376383	19.97397187	19.96808303	20.06251083	0.230764253	4.521817799	20.67825285	FO
160631	0.103333	30.738944	8.845753386	21.60172219	20.98347284	20.79911465	0.319763628	2.243460832	19.96733773	FM
160633	0.103334	30.845083	4.06299088	21.65415082	21.18906448	21.0101496	0.052579403	1.91325232	21.28837008	FO
160642	0.103339	30.779417	26.20629955	22.73462475	21.55256393	21.06067857	0.288225877	1.146452483	18.37160284	FM
160647	0.103341	30.78175	1.627791753	23.32167075	22.02839865	20.25107775	0.112214523	4.309890642	21.8044708	FO
160653	0.103344	30.784361	2.491068769	22.24091136	21.94522412	21.97468432	0.546594481	3.679860148	21.81873409	FM
160660	0.103347	30.715417	2.578964348	22.4211912	22.05474583	21.86182988	0.314674742	1.463838562	21.77953229	FO
160690	0.103362	30.894222	1.782298473	21.45810977	20.61988411	20.37463483	0.336896415	4.242757514	21.91318976	FO
160715	0.103374	30.730028	2.911852858	21.69337224	21.30697502	21.17042209	1.223887545	4.454890251	21.66125884	FM
160717	0.103376	30.784944	1.705557247	20.45726754	19.94456823	19.78316896	0.199159706	4.229818507	21.83589951	FO
160726	0.103381	30.680083	15.03035369	21.55373025	21.21914981	21.02306845	0.154045685	1.188115239	19.07629326	FM
170037	0.102559	30.6775		15.31768888	21.67685192	21.22613968	21.02338252	0.33039327	2.584044667	21.56740385	T2
170078	0.102734	30.801667	3.55912858	21.80708829	21.37191494	21.18039883	0.249325902	4.958649471	21.44664923	FO
170080	0.102738	30.737333	2.159257813	22.02490398	21.62476294	21.45739414	0.157395271	4.505474383	21.50461933	FO
200036	0.105765	30.489083	3.061019036	22.12853653	21.85698498	21.7951633	0.482254487	4.411101959	21.50000201	FM
40741	0.104991	30.941806	8.890225934	23.79458638	22.42868048	21.57124736	0.198126822	5.557840706	20.08967675	FM
40746	0.104996	31.112611	2.142943826	22.90003205	22.5548657	22.38948075	0.472032309	4.04376051	21.95962597	FM
40752	0.105		31.077889	3.646960134	22.78815972	22.34722987	22.19992946	0.10936481	3.030286045	20.76149682	FO
40753	0.105001	31.112667	1.669172419	22.51879576	22.04785293	21.98468828	0.141250369	6.013873546	21.81804689	FO
40754	0.105002	30.969278	18.76758017	22.97025026	22.52322494	22.38677269	0.168102938	1.428724927	19.17809465	FM
40775	0.105015	31.005694	1.785351395	22.13249473	21.82158912	21.72245014	0.191759835	1.301634104	21.8635293	FO
40776	0.105015	31.123833	8.759027448	22.37917879	22.11701103	22.07489683	0.147741012	1.547156692	20.15219243	FM
40808	0.10504		31.099167	3.775520894	22.49064503	22.06004659	21.87284186	0.499440092	4.301654444	21.32400476	FM
40809	0.105041	31.073028	12.49039787	21.90572077	21.55681422	21.41490514	0.097379397	1.298503245	19.63295749	FM
40817	0.105044	31.139028	1.312337847	22.51616832	22.20768825	22.11498682	0.324220515	1.447406633	22.17054118	FO
40843	0.105056	31.115028	1.452800183	22.85298083	22.49176046	22.3843166	0.244228197	4.242344432	22.28472015	FO
40846	0.105056	30.986694	1.407339882	21.98336006	21.53550536	21.36625822	0.218871614	4.322603152	20.90060199	FO
50054	0.104049	30.972722	8.905665161	22.88507753	22.67775513	22.59881483	0.175252708	6.014690477	20.06633714	FM
50056	0.10405		31.050222	3.52211851	20.9647377	20.59033879	20.47790399	0.572235768	4.387249415	21.35216537	FM
50083	0.104074	31.063667	8.801119319	22.19730443	21.68593153	21.47072085	0.207974584	5.806047521	20.09311763	FM
50155	0.104148	31.023944	2.790175825	22.69645847	22.31329838	22.20499075	0.505933445	4.092171809	21.64580215	FM
50159	0.104152	31.064722	1.954665409	23.50484176	22.06541605	5430.006953	0.519747654	0.855470851	22.00994627	FM
50165	0.104154	31.145583	3.236024847	22.68724853	22.3294227	22.21291281	0.48813756	0.901498469	21.52997894	FM
50171	0.104157	30.960472	3.542605836	22.72024706	22.30709888	22.15789177	0.265541379	0.180642881	20.73804162	FO
50187	0.10417		31.0165		2.34878918	22.80635765	22.38735142	22.22320832	0.415445827	4.191166037	21.73270913	FM
50195	0.104179	30.949806	2.844783766	22.64022536	22.05364676	22.03454018	0.386235133	0.889197218	21.55240842	FM
50196	0.10418		31.059167	1.689475464	22.58649642	22.26198141	22.09552403	0.280334492	4.516278598	21.77255918	FO
50215	0.104199	30.949778	5.769257457	22.59345786	22.13367455	22.01273711	0.098666563	1.745078236	19.96168365	FO
50218	0.104201	30.951722	3.097405138	21.73532632	21.45534204	21.36893071	0.514546374	1.420371089	21.25244466	FM
50221	0.104206	30.960167	3.935521629	22.01003633	21.6222115	21.53273421	0.127992616	4.714646881	21.12124695	FO
50224	0.104208	30.950389	8.559320907	22.61020065	22.27928404	22.13895549	0.224937163	2.761120518	20.06858746	FM
50235	0.104213	31.144306	5.962862855	22.20491873	21.82994553	21.74413782	0.381556964	1.686337942	20.61926784	FM
50240	0.104216	31.019917	2.366915492	24.13186501	22.75714712	21.06699214	0.445960502	1.060654123	21.91277213	FM
50241	0.104216	30.986778	3.384771198	21.20224201	20.73068179	20.59641894	0.431396969	1.064069875	21.35960609	FM
50245	0.104224	30.966278	5.062153412	22.22334938	21.82946438	21.70688359	0.353101376	4.743533308	20.99731802	FM
50259	0.104235	31.006528	6.605092392	22.50858841	22.08017402	21.92798553	0.266046637	4.893231413	20.42946367	FM
50263	0.104238	30.969583	24.19804654	19.77543415	18.9899611	18.71486989	0.279445548	4.95999766	18.59376194	FM
50270	0.104242	30.945111	9.843102412	21.50937972	20.97372279	20.76135199	0.164416316	2.46213109	19.87625396	FM
50299	0.104266	30.974917	5.472268038	22.0509799	21.74328325	21.68470228	0.326763688	1.520891065	20.6354793	FM
50317	0.104273	31.004528	4.216671771	22.71391011	22.34043315	22.16909404	0.465539436	1.118750183	21.03342557	FM
50331	0.104278	31.022		15.0092375	21.82804263	21.46572977	21.33330988	0.277846134	2.102404214	19.28319972	FM
50338	0.104287	31.025417	2.017207673	22.59197224	22.18406016	22.08353421	0.164528249	1.989242355	21.60201668	FO
50359	0.104302	31.009222	9.095530308	22.05012094	21.70146724	21.55029957	0.245877511	5.297258967	19.9148272	FM
50362	0.104304	31.153		4.232541967	23.04292432	22.52147757	22.34658862	0.507697921	4.597551667	20.49792098	FM
50367	0.10431		31.046028	4.050858914	22.73341515	22.29680879	22.05548259	0.391311755	4.325041584	21.29761495	FM
50368	0.104312	30.985056	2.966256382	22.22917373	21.87989958	21.72994087	0.333964547	0.881595638	21.50720059	FM
50380	0.104322	31.026639	1.690110236	23.54791713	22.15973943	20.85198822	0.147299476	1.642451983	21.77225767	FO
50388	0.104328	31.023472	1.614579177	22.17208858	21.88314738	21.82282744	0.14447974	0.540880624	21.72736774	FO
50398	0.104333	30.940028	3.953300581	22.37272858	22.05663543	21.95272623	0.352637982	4.253421932	20.91363232	FM
50410	0.104339	31.016056	3.261380242	22.61055448	22.22953407	22.12234166	0.388345122	4.262680882	21.35741964	FM
50413	0.10434		31.017		3.935582036	22.13668369	21.2459305	22.23176137	0.220643962	0.939184801	20.69504211	FO
50473	0.104382	31.068917	1.570088164	22.96729535	22.57370399	22.37598521	0.171901753	1.030352391	21.47590188	FO
50477	0.104385	30.970167	4.354599206	22.32646226	21.92051106	21.74646934	0.246975579	1.443418039	21.17504633	FM
50482	0.104387	30.95825	4.132668684	22.24151055	21.84559498	21.71382118	0.397497636	4.192394563	20.84028037	FM
50508	0.104401	30.993		2.602232916	22.83339091	22.31983005	22.20281943	0.295008106	1.030216657	21.71086069	FO
200053	0.105805	30.486361	6.451203589	22.28007464	22.12523791	22.11717713	0.414002573	1.63965394	20.48443741	FM
200069	0.105835	30.604194	2.250157748	22.00276853	21.59426683	21.48434407	0.022460314	5.956936528	21.48151411	FO
200120	0.10599		30.526778	5.600400033	22.3064095	21.8523684	21.66118038	0.338281059	1.789915113	20.78168285	FM
200123	0.106		30.470361	33.81276327	20.32583489	19.63231787	19.36276916	0.302317057	2.408751085	20.93756708	T2
210031	0.10515		30.598028	4.859617512	22.22806455	21.88648518	22.11660726	0.359330034	4.12773217	20.92926522	FM
210039	0.105156	30.538556	3.40517925	22.81851987	21.39749327	20.49441507	0.604933937	4.772743416	21.7287248	FM
210043	0.105157	30.505417	3.41342972	21.58193079	21.25112031	21.1152512	0.391203404	4.291913013	21.30609639	FM
210048	0.105159	30.604722	12.7856227	22.78628627	22.3419289	22.15918409	0.256034975	1.882816301	19.72285714	FM
210052	0.10516		30.5355		5.92688805	21.94366286	21.43697427	21.49574001	0.212048011	4.675190431	20.66229073	FM
210062	0.105168	30.602417	3.246719668	21.82032071	21.31520989	21.24609666	0.100205582	3.829879717	20.79908026	FO
210074	0.105171	30.586778	2.728767807	22.75231824	22.35983414	22.1607149	0.382768381	1.130915761	21.58368749	FM
210087	0.105179	30.468222	3.067500907	21.88221709	21.38467437	21.28164315	0.330561657	0.81554989	21.45213213	FM
210095	0.105185	30.601083	2.598751457	22.29413377	21.98755198	21.87722173	0.044587675	5.297113767	21.1937341	FO
210096	0.105185	30.467444	1.839624896	23.1855079	21.7949893	20.60788116	0.159649133	0.917051836	21.66529405	FO
210100	0.105187	30.581972	5.84634395	21.89765863	21.34518158	21.07576695	0.339980502	4.83665121	20.58760808	FM
210104	0.105189	30.635167	2.092916745	22.16288962	21.69886616	21.52336845	0.279771922	4.684036898	21.63238473	FO
210110	0.105191	30.56825	6.396803843	22.48286025	22.14541335	22.05261485	0.270608271	1.583782933	20.57613771	FM
210124	0.105197	30.51225	3.177750996	22.34400506	21.92846066	21.7706415	0.453753469	1.055728381	21.57629617	FM
210132	0.105199	30.61775	16.63980469	21.83822833	21.47441711	21.33736617	0.086643024	0.41355786	21.63723956	T2
210157	0.10521		30.608083	3.296433503	20.94636968	20.34056535	20.0648091	0.426965571	0.80859303	21.18671079	FM
210161	0.105215	30.534889	2.580184096	22.53616241	22.26582104	22.20426837	0.462770234	4.322703956	21.75877518	FM
210170	0.105217	30.658722	4.190141869	21.73790053	21.29636717	21.20246093	0.431096138	4.682904413	20.9247307	FM
210174	0.105218	30.634722	4.811287637	21.99534211	21.55197462	23.03587099	0.355599391	1.4574843	20.78891138	FM
210200	0.105231	30.545611	3.620848997	21.95087827	21.44305028	21.33165663	0.303565568	0.762810694	21.29969322	FM
210218	0.105259	30.554583	3.870411819	22.50442782	21.98582487	21.8939613	0.433436528	1.30152677	21.1943256	FM
210219	0.10526		30.586778	3.232964642	22.8311476	22.39702748	22.19400502	0.287916184	4.397605348	21.38138966	FO
210227	0.105262	30.56		5.227702551	21.67860733	21.27607026	21.23898877	0.318042081	4.515499464	20.94258826	FM
210241	0.105268	30.501667	2.182675254	21.7512379	21.3841185	21.26278661	0.088189856	2.077536425	21.48768295	FO
210243	0.105269	30.481722	2.624715553	21.36089857	20.85306453	20.66802946	0.516425602	4.12192531	22.09788805	FM
210248	0.105271	30.579028	3.394809706	24.71638554	23.30167056	21.1340875	0.398540441	1.183791263	21.52453486	FM
210260	0.105276	30.646333	6.263970215	21.90272723	21.51160926	21.36507561	0.338600626	4.897685146	20.43756618	FM
210262	0.105277	30.548806	3.476841927	22.84562022	22.41005639	22.27841815	0.39146658	1.145808182	21.30237946	FM
210263	0.105277	30.535611	2.947468155	22.44988833	22.00842449	22.00290841	0.364784576	3.927713536	21.63185789	FM
210269	0.105279	30.497833	31.89876176	22.37805716	21.9843719	21.8606439	0.621756321	5.396896963	20.23403686	T2
210273	0.10528		30.55875	3.268239477	22.55224442	22.16399493	22.03707676	0.070060583	5.696155736	20.85455075	FO
210280	0.105285	30.576722	3.059192958	22.61451855	22.21593849	22.09786903	0.279445129	4.322242796	21.48619665	FO
210286	0.105288	30.644417	2.136141739	22.67046554	22.0547477	21.93330197	0.126347281	1.200441307	21.33977531	FO
210291	0.10529		30.559556	3.034788365	22.70211159	22.34356873	22.16978437	0.243265327	4.89637632	21.6410649	FO
210297	0.105291	30.652583	2.784106678	21.37356846	20.84948184	23.64825528	0.380210846	0.305479874	21.68390102	FM
210322	0.105308	30.437333	3.612024629	21.8564397	21.35611873	21.17512605	0.331276465	4.467127933	21.46975097	FM
210325	0.105309	30.480611	3.610549607	21.12682006	20.56583885	20.40603685	0.150485642	0.066436289	20.74597188	FO
210339	0.10532		30.532		5.311852584	22.35309741	21.92670832	21.75626966	0.084867048	3.719867736	20.08423399	FO
210342	0.105323	30.540611	5.212717075	23.56614788	22.01968724	20.78349629	0.459112396	4.617995873	21.52360342	FM
210349	0.105327	30.627139	2.810360133	19.66068114	19.04403071	18.86448999	0.356628936	1.262492721	21.64585693	FM
210353	0.10533		30.576		3.584504358	22.15499149	21.98020429	21.9332828	0.369551715	4.550925362	21.38670215	FM
210354	0.10533		30.648389	3.69137889	22.6095068	22.13532475	22.05079388	0.376519528	4.371851644	21.17182512	FM
210377	0.105341	30.639		3.621104678	22.73165983	22.17893854	22.0722956	0.471506192	1.384588983	21.53617876	FM
210388	0.105349	30.545583	1.901677941	22.3957242	22.08076828	22.0360242	0.229005846	1.160790902	21.46296362	FO
210389	0.105349	30.647417	3.096507383	22.30510712	21.94231348	21.86727086	0.416076984	3.985791025	21.55297146	FM
210403	0.105358	30.554528	2.691727667	22.40121377	22.104848	22.03303777	0.479139255	4.415428808	21.50807556	FM
210421	0.105367	30.6335		3.960016817	20.9056243	20.22699332	19.91975218	0.420173078	0.908718963	21.08236133	FM
210427	0.10537		30.607222	2.297375825	22.73449622	22.28340643	22.09223111	0.205350574	2.435504412	21.47117245	FO
210440	0.105382	30.457528	1.631354476	22.35086777	21.94921945	21.81503135	0.19641202	1.534127146	22.05711144	FO
210478	0.10541		30.489139	1.65910617	21.91086868	21.63958134	21.60354599	0.181241411	4.509984847	21.90740015	FO
210496	0.105418	30.509306	3.426475831	23.01166386	21.6250265	20.76481681	0.484479512	0.812405821	21.66067012	FM
210512	0.105423	30.604		4.463299254	22.49759063	22.01218129	21.87542754	0.426833269	1.20859981	20.94974268	FM
210529	0.105431	30.654444	5.299227543	22.00538895	21.21334222	20.91331941	0.385422845	1.730442406	20.78960115	FM
210536	0.105434	30.642056	2.76466373	22.81413121	22.51785555	22.3688062	0.41691381	4.229055309	21.61306525	FM
210541	0.105436	30.614833	5.206894943	21.49123392	21.1593155	21.05309645	0.229804402	4.302720035	20.79244159	FM
210554	0.105446	30.502639	1.494052129	22.65052835	22.28371721	22.15938152	0.281398329	1.381964228	22.19609758	FO
210566	0.105455	30.524444	2.63088286	21.10744592	20.32159081	20.01627313	0.512519753	1.108814875	21.7664817	FM
210569	0.105457	30.544333	2.108475157	20.17340644	20.23557742	20.36778458	0.201795086	4.973319572	21.69477039	FO
210625	0.105505	30.650667	2.784872462	23.49327877	22.0942384	21.1883813	0.263623397	3.875731892	21.74973569	FO
210636	0.105514	30.557389	4.673090787	22.40272079	22.09136625	22.03053295	0.463495602	4.664341676	20.94081864	FM
210637	0.105515	30.569806	3.935340419	21.00196143	20.61543347	20.49174641	0.152620174	3.992125191	20.86299014	FO
210642	0.105521	30.651806	2.92704403	22.15789605	21.77897185	21.65749396	0.373305521	4.336176982	21.55382135	FM
210663	0.105534	30.486306	2.278876435	21.01013045	20.43204114	20.21868287	0.311319851	4.175143958	22.02115614	FO
210671	0.105543	30.639972	2.929552264	22.68253396	22.32717812	22.28535548	0.379715402	1.302674436	21.52714882	FM
210679	0.105547	30.646111	3.763716335	22.51962869	22.28724116	22.28656804	0.372920741	4.274946683	21.27755653	FM
210729	0.105607	30.603778	2.718151275	22.07635392	21.47821546	21.32399054	0.472101791	1.178519923	21.89704298	FM
220017	0.104567	30.637917	8.585542072	21.22681471	20.73289485	20.55492149	0.411840268	1.764020598	19.66617437	FM
220111	0.104579	30.438778	8.084853148	22.23719171	21.82621836	21.69964447	0.332178556	4.7910754	20.13268647	FM
220126	0.10458		30.513444	5.902329706	21.33860982	20.88010603	20.66997723	0.408350327	1.272935867	20.42661854	FM
220244	0.104594	30.645917	6.367099315	22.54814461	22.22458938	22.07005106	0.075989878	1.829540177	20.65706205	FO
220266	0.104597	30.445889	3.430142961	22.67657462	22.38983398	22.28840257	0.352776525	4.167229326	21.26922707	FM
220285	0.104599	30.476139	4.783283741	22.45927901	22.08300196	21.93534278	0.420259899	4.656463504	20.41246557	FM
220292	0.1046		30.638028	14.33459085	21.56761568	21.24697501	21.11108793	0.289657661	4.620349644	19.53305777	FM
220303	0.104602	30.454361	2.434816481	22.79852139	22.47278276	22.27518038	0.427333738	4.351542499	21.97237173	FM
220322	0.104603	30.642		4.899828734	22.65765271	22.22575583	22.04596959	0.3692992	4.632801297	20.85628287	FM
220351	0.104607	30.482639	19.11883295	22.43212812	22.15654581	22.05401996	0.256719943	4.673542562	19.45985667	FM
220403	0.104613	30.608194	14.61234498	20.89967315	20.52858827	20.37722266	0.10611987	3.596765778	19.08643044	FM
220440	0.104618	30.499083	9.161503456	22.41203867	21.90423125	21.73020184	0.21050399	5.632156796	20.12089074	FM
220484	0.104622	30.605944	10.48425554	22.1075854	21.63449957	21.49745923	0.049061168	5.76524794	19.46249705	FM
220507	0.104626	30.4455		9.717018944	21.40475135	20.88041628	20.663655	0.03755842	0.414980102	20.02213417	FM
220559	0.104633	30.439139	3.371153439	21.73069511	21.36572171	21.16641578	0.499127667	4.309179668	21.55690613	FM
220570	0.104634	30.568806	19.32197905	22.92059224	22.52798793	22.36372305	0.181057987	4.428193181	18.92667103	FM
220618	0.104639	30.635972	2.455475608	22.0287573	21.73465053	21.63451228	0.169770917	4.534694175	21.00551877	FO
220630	0.104641	30.587972	3.1647292	21.93513117	21.43940132	21.32136346	0.106139189	2.855630692	20.09280644	FO
220633	0.104642	30.590778	103.0960586	21.58829561	21.12644077	20.94034532	0.362490934	1.800899094	19.44613351	T2
220648	0.104644	30.642944	7.605690809	20.20387173	19.56022018	19.30217228	0.300309216	2.203766282	20.04723595	FM
220680	0.104649	30.47625	2.613159532	21.047412	20.57824374	20.39080989	0.103936356	4.693199755	20.99081412	FO
220692	0.10465		30.499444	3.800423527	21.55485673	21.06454168	20.94998045	0.319309207	4.510274904	21.05057346	FM
220737	0.104655	30.593194	11.45115992	21.76490072	21.43255363	21.32598497	0.234407622	5.755194272	19.37766354	FM
220738	0.104655	30.639889	4.663147143	20.63619504	20.07932944	19.86675987	0.458455317	0.852839982	20.57225108	FM
220782	0.104661	30.443611	2.054299085	22.06846109	21.81994194	21.7617551	0.133379344	1.818190887	21.3570098	FO
220784	0.104661	30.645389	4.043002351	21.21644522	20.68249823	20.47752724	0.116033853	3.459766565	20.5808271	FO
220787	0.104661	30.584667	5.782137577	21.93365738	21.58563224	21.29520934	0.318321627	4.363875481	20.5970729	FM
220788	0.104661	30.596333	3.933951696	22.24310629	21.79289109	21.66065054	0.352708781	4.491699655	21.39520832	FM
220815	0.104665	30.4965		13.32447435	22.44794194	22.01080752	21.87634262	0.253781238	4.971143351	19.56588461	FM
220826	0.104666	30.452056	5.204781028	22.28131473	22.06363406	21.98583549	0.31043478	1.367219964	20.79957159	FM
220828	0.104666	30.588639	13.3752143	22.4266375	22.12368096	22.01786388	0.338252607	1.30119	19.22833948	FM
220849	0.104669	30.610083	16.40347759	22.19542111	21.83736325	21.5907237	0.184218084	4.313489243	19.26727447	FM
220853	0.10467		30.639056	3.75429272	22.15883044	21.79803723	21.68039071	0.186954006	0.400219078	20.53289397	FO
220885	0.104674	30.627528	3.154334023	21.47013457	21.12295022	21.00869718	0.039057909	3.889282365	21.13717165	FO
220938	0.104681	30.602056	3.211784667	22.35696863	22.01842504	21.87356936	0.109278743	3.612347685	20.47668662	FO
220942	0.104681	30.598444	3.417023425	21.81081793	21.4186068	21.35357526	0.009350224	3.811088961	20.73143937	FO
220996	0.104688	30.614917	4.368026497	21.84317656	21.47803684	21.30775352	0.307737258	1.092422916	21.03767676	FM
221026	0.104693	30.554917	11.53253807	22.40125219	22.07864708	21.98044677	0.075665481	0.683822872	19.68642776	FM
221036	0.104695	30.507611	7.307636971	21.59603641	21.10061762	20.93609524	0.267316338	5.020161814	20.1647782	FM
221072	0.104703	30.453111	3.345815031	22.13206392	21.80620519	21.71951148	0.305096992	4.340283213	21.3024914	FM
221097	0.104708	30.491917	3.279693924	21.83052121	21.40243053	21.23668862	0.110252315	1.230214763	20.84888642	FO
221098	0.104708	30.463972	39.4646756	22.60814768	22.00506592	21.7200398	0.348072998	4.689082568	17.99662103	FM
221101	0.104708	30.6205		9.474300222	21.49355884	21.65014316	21.92991697	0.098609656	4.612077104	19.66314403	FM
221103	0.104708	30.624333	3.656216901	21.96033059	21.47923645	21.33239211	0.224668674	4.403807026	21.37133703	FO
221123	0.10471		30.632583	2.969726329	22.32052767	21.8134813	21.790851	0.293730605	4.031626663	21.50980279	FO
221183	0.104719	30.509194	4.382810073	22.25968352	21.88268101	21.72873079	0.388394969	1.249477789	21.10407578	FM
221199	0.10472		30.603528	4.620875631	21.30328204	20.67825924	20.42316336	0.600875603	4.836607705	21.23537266	FM
221201	0.104721	30.428194	10.57331755	21.56455607	21.18797227	21.04761336	0.104210834	4.617495553	19.97621355	FM
221206	0.104721	30.617611	3.049405931	21.53732694	21.2047291	21.09641937	0.379499113	3.011136337	20.72149176	FM
221224	0.104724	30.6155		18.34986718	22.59774717	22.14780776	21.99718557	0.476209482	2.046116293	18.99748667	FM
221260	0.104728	30.607417	2.254451035	20.98183459	20.46571019	-1499.928579	0.170208599	4.189396542	20.94937381	FO
221283	0.104732	30.518611	28.13897839	22.49535763	22.08876106	21.91877879	0.228878535	1.276692295	18.40242624	FM
221285	0.104732	30.495028	4.504148384	22.02979219	21.67663413	21.54769805	0.370273917	1.193162764	20.9381854	FM
221291	0.104732	30.628944	3.899608688	22.30528158	22.02745834	21.93075914	0.453166169	4.511459302	20.98875063	FM
221374	0.104745	30.631139	4.689586553	21.67438981	21.14642063	20.99721562	0.170689909	4.651280137	20.55338796	FO
221408	0.104749	30.624583	10.33049793	22.38952571	22.01234154	21.91089168	0.036552634	2.343558447	19.81841388	FM
221411	0.10475		30.594583	3.691857247	21.79621288	21.30878401	21.11316476	0.259443226	1.187830829	21.20113605	FO
221417	0.104751	30.539722	4.746009124	22.16071379	21.84223812	21.77123064	0.425390531	1.419692117	20.61774513	FM
221426	0.104752	30.649556	6.474661899	25.38215575	21.55161376	23.13023024	0.340616581	4.751208299	20.00407673	FM
221457	0.104756	30.58175	4.567128281	23.20239772	22.44347635	22.22820816	0.375862244	4.350124474	20.85436765	FM
221478	0.104759	30.570889	6.246268932	22.17961403	21.73949218	21.59189752	0.356668222	4.606560787	20.21379007	FM
221483	0.10476		30.489694	6.100913656	22.30257	22.02399031	21.9531769	0.444720908	1.348603237	20.46280521	FM
221493	0.10476		30.658944	5.642549973	22.38653636	21.91722703	21.65222686	0.265040702	4.378601057	19.7906757	FM
221501	0.104762	30.623889	7.716939893	21.77814157	21.3247911	21.18170925	0.280455595	4.845854638	19.94729909	FM
221510	0.104764	30.534833	2.378883692	22.92438973	22.41470059	22.11698952	0.025175418	3.719093373	21.66108041	FO
221514	0.104765	30.5365		7.964806061	22.75897525	21.5528397	20.98099686	0.219719451	1.749940539	20.02226532	FM
221525	0.104766	30.520417	3.330387323	22.53533683	22.04016942	21.81432601	0.200029274	1.015925798	21.40553147	FO
221528	0.104767	30.55025	2.511024441	22.56873709	22.11708058	21.9206484	0.128370647	6.206133845	21.23761383	FO
221543	0.104769	30.572861	8.565897734	22.31885518	21.76793288	21.54756283	0.1537612	3.086155443	19.85981767	FM
221544	0.104769	30.63875	23.30720212	22.02974093	21.61994387	22.64659503	0.281306781	4.595411244	18.81166936	FM
221575	0.104774	30.618778	16.27127571	22.33002155	21.95848988	21.8327827	0.150174283	1.310497194	19.28132129	FM
221585	0.104775	30.599361	16.50696935	22.54552156	22.11752679	22.11228318	0.27081179	1.527210608	19.37388407	FM
221652	0.104786	30.53625	2.200187296	22.36259776	21.9298127	21.82160203	0.060585833	2.31761175	21.53502995	FO
221719	0.104797	30.5595		13.57131486	21.60920704	21.02268694	20.86645755	0.025055046	4.637516934	19.15411761	FM
221726	0.104798	30.605861	4.925525146	22.34430622	21.94607625	21.77420684	0.36134149	1.28542816	20.62933999	FM
221730	0.104799	30.575083	9.388611854	22.60453754	22.19551879	22.04501925	0.135298288	0.737294537	19.76042273	FM
221734	0.1048		30.575472	3.158102641	21.51765897	20.9089634	20.72875553	0.048122183	0.519045995	20.71489591	FO
221754	0.104803	30.600972	3.313858712	21.52494938	21.21905701	21.1217325	0.151041414	5.396374159	20.91523683	FO
221757	0.104804	30.464889	4.062218436	22.5970225	22.12261468	21.95268873	0.199668213	1.171482935	20.68986117	FO
221778	0.104808	30.491917	2.144539011	22.09326155	21.78913751	21.66915615	0.148457016	3.973282517	21.63808015	FO
221783	0.104809	30.571917	11.04185587	22.82395668	22.37858754	22.18166629	0.221474268	4.291568272	19.8860692	FM
221796	0.104811	30.48175	2.79184677	22.34029506	22.03747433	21.94306896	0.429772952	4.481997676	21.65047218	FM
221841	0.104818	30.566889	3.21512738	22.48947757	22.05516028	21.89885384	0.452494717	4.066485376	21.1620439	FM
221853	0.104821	30.641917	4.328356067	21.55923733	21.19667851	21.07633818	0.281278104	1.681249094	20.65458644	FM
221944	0.104842	30.581583	3.162621281	20.96505631	20.58299774	20.44982598	0.074660912	0.120416259	20.90169461	FO
222005	0.104854	30.652389	5.645158812	21.89723379	21.20745311	21.2918664	0.218927001	1.298680525	20.76645388	FM
222013	0.104856	30.498694	4.156383834	22.64294107	22.2212684	22.06763142	0.438217271	4.282181226	20.92094553	FM
222130	0.104884	30.606222	34.73342637	22.37042085	21.97622317	21.81881889	0.0863464	3.395393913	20.18957009	T2
222139	0.104886	30.490167	3.476747638	22.11789117	21.79918365	21.63167662	0.436308541	4.347006972	21.25009165	FM
222144	0.104887	30.654639	2.718525926	22.43003928	21.98854156	21.86775903	0.034324764	5.316512808	21.33285419	FO
222193	0.104903	30.580361	3.474156672	22.17371605	21.90734336	21.78869234	0.405822136	1.109985628	21.07448949	FM
222195	0.104904	30.555528	4.52018811	22.44384506	22.08088351	21.93992905	0.240993886	4.363063983	20.30036796	FM
222201	0.104907	30.601167	2.480969323	22.75370398	22.37974501	22.14700606	0.063253423	1.66769995	21.46904515	FO
222219	0.104909	30.594833	7.203952062	22.04254921	21.63681196	21.4887716	0.28035528	4.871594618	20.03880182	FM
222244	0.104913	30.627028	37.26774271	21.84157452	21.57958183	21.55063613	0.155913803	1.679753427	20.39132207	T2
222249	0.104915	30.625583	4.729027527	22.66071607	22.40250597	22.31028436	0.389018276	4.290319698	20.49300567	FM
222292	0.104924	30.605417	4.323611906	22.48039176	22.16239652	22.09431155	0.277199592	4.30613834	21.28142464	FM
222314	0.104931	30.626917	10.76689948	22.32378338	21.83462468	21.78817817	0.174227075	4.209942545	19.74759391	FM
222316	0.104931	30.637472	3.835499969	21.86570161	21.46317454	21.32608635	0.327244774	0.922469898	20.83656413	FM
222318	0.104931	30.641056	13.18131115	22.04352039	21.59265716	21.37823825	0.195072782	1.476339874	19.60526905	FM
222319	0.104931	30.500306	15.18883943	22.56731519	22.14897394	22.00588435	0.204849613	1.647510464	19.19811461	FM
222388	0.104955	30.481306	1.658773434	21.96311056	21.47713417	21.29431873	0.236208665	1.157618157	21.77618297	FO
222407	0.104959	30.601778	4.10192558	22.2120865	21.86631907	21.95437114	0.355085151	4.31741424	20.78547752	FM
222411	0.104961	30.485639	7.561504321	22.47119598	22.08159352	21.99745751	0.272170596	5.390787586	20.28223071	FM
222431	0.104966	30.650083	6.994464202	22.00106459	21.76766985	21.74820543	0.317623554	4.928120421	20.42421807	FM
222445	0.104971	30.621389	5.425143255	22.79848596	22.35429273	22.19287377	0.251781341	4.491093011	20.70742325	FM
222455	0.104973	30.456778	2.18392085	21.88683469	21.47821495	21.33472816	0.403967701	4.404018738	21.59035059	FM
222486	0.104981	30.643306	5.61967111	21.49102391	21.06951172	21.0143697	0.447862629	4.599030971	20.31103793	FM
222495	0.104983	30.626417	2.235093541	22.43646807	22.13134751	21.9771459	0.098919311	5.137790931	21.48126683	FO
222505	0.104985	30.553833	3.330473841	22.88863483	22.52512758	22.39056535	0.606627701	4.428629979	21.24928752	FM
222513	0.104987	30.444306	3.782092438	22.52322215	22.05154671	21.91153055	0.14690209	0.378141568	20.63092205	FO
222520	0.104989	30.552833	5.524262447	22.4376802	21.94542892	21.76710454	0.370282936	4.682606298	20.60958788	FM
222526	0.104991	30.505444	3.095834408	22.72975986	22.247196	22.15370385	0.471344602	4.403901831	21.54909797	FM
222552	0.105		30.561667	7.117364737	24.48440728	23.31032369	21.20668784	0.322558124	4.873106933	20.28192683	FM
222606	0.105016	30.472417	1.884708163	20.88463809	20.41704196	20.21655756	0.157689722	2.169400434	21.50855278	FO
222611	0.105018	30.617694	6.904806153	20.91086555	20.52902895	20.42320405	0.277042896	5.410047902	20.32532978	FM
222620	0.105026	30.572389	4.750053591	21.99531971	21.54559997	21.24682781	0.359123599	1.34964096	20.82914424	FM
222641	0.105034	30.522167	4.087278656	21.23209336	20.47915673	20.71259781	0.377099891	4.376950544	21.09974938	FM
222648	0.105035	30.560778	3.255128186	20.94272354	20.62678623	20.63486999	0.565295714	4.337963094	21.75285984	FM
222656	0.105039	30.460861	2.65799214	22.15021084	21.81553998	21.66967242	0.456773751	1.107531181	21.62834119	FM
222677	0.105046	30.532472	4.722668969	21.87157473	21.35026331	21.09986787	0.405230989	1.421797203	21.02333585	FM
222679	0.105046	30.624222	8.515543624	20.71522296	20.12152411	19.96440144	0.164625148	5.868269325	20.02432783	FM
222684	0.105048	30.500806	2.742104347	22.89885236	22.40252933	22.28767567	0.457441196	1.208640819	21.51755881	FM
222700	0.105054	30.601278	4.699040492	21.52522745	21.28334701	21.16931931	0.320083746	1.696647551	20.95252149	FM
222708	0.105057	30.596111	3.619111326	23.65470321	21.08570423	22.39669478	0.37530807	4.242777058	21.12364986	FM
222721	0.105061	30.449278	2.110453609	20.89453625	20.03803868	19.88366196	0.197555469	4.566449481	21.17269547	FO
222752	0.105075	30.523667	3.369027256	19.82547983	19.44761049	19.35117409	0.36601371	4.268221304	21.50672194	FM
222762	0.105078	30.450028	3.248529594	21.17585964	20.58684392	20.46243271	0.438815954	1.380066395	21.21753959	FM
222763	0.105078	30.464278	6.161018243	20.73478589	20.2676525	20.05267304	0.332266669	1.78576257	20.48835028	FM
222775	0.105081	30.643556	4.632898718	21.3113732	20.82820175	20.61297874	0.444879927	1.444855223	20.92575835	FM
222777	0.105082	30.4795		3.667408223	22.59476775	22.14330351	21.98673325	0.444183145	4.505571202	21.29745247	FM
222797	0.10509		30.485222	3.282212921	21.03556155	20.17242266	19.83980239	0.363932567	4.244777515	21.43096246	FM
222808	0.105093	30.594833	5.697213899	19.33622157	19.52156339	19.79303775	0.364384706	4.693760536	20.40550755	FM
230090	0.104007	30.549722	3.449060878	21.71369447	21.50867357	21.37432939	0.090463003	3.134194194	20.48401781	FO
230092	0.104004	30.625194	11.79080799	20.73926086	20.60107764	20.46536736	0.130236688	0.88175496	20.20140701	FM
230093	0.104006	30.577194	4.982087537	22.51759097	21.29529036	20.80155868	0.475725691	4.826481025	20.59134771	FM
230095	0.104007	30.482306	16.81109001	20.43147322	20.66614464	20.90768855	0.248765554	1.20642802	18.77708664	FM
230133	0.104009	30.514806	7.599379038	21.45907646	20.9098935	20.67956076	0.326587885	1.509203087	20.0149362	FM
230134	0.104009	30.492722	13.94478922	21.64241885	20.99210571	27.58725926	0.084500039	4.793167704	19.09140759	FM
230194	0.104014	30.524639	4.093739154	21.7946578	21.52397573	21.38161962	0.41531344	4.359488328	20.86446881	FM
230218	0.104014	30.576278	9.05889629	22.46333379	22.00555546	21.75057176	0.15574969	4.947957908	19.52807099	FM
230248	0.104015	30.619306	4.358522399	21.13559304	20.55378766	20.2397582	0.34626639	4.09976366	18.98122825	FM
230259	0.104017	30.595667	3.990027666	22.03313577	21.75935735	21.44239561	0.265380523	4.875333965	20.55065841	FM
230322	0.104019	30.627944	4.344490768	24.33498153	23.08190075	21.07186335	0.328694515	1.152569843	20.25081564	FM
230373	0.104026	30.527889	8.942003364	22.88158463	21.94812656	21.00840274	0.094799492	5.232527221	19.42169811	FM
230388	0.104027	30.527389	57.32202284	22.23873662	21.94826287	21.79039612	0.38084458	1.642557011	17.35046173	FM
230390	0.104027	30.529944	5.673513869	21.3613712	20.85408095	20.78112117	0.406948745	1.665424713	20.84865985	FM
230443	0.104031	30.538694	11.87765357	22.01291491	21.63711808	21.35942219	0.130232915	4.202713379	19.334548	FM
230478	0.104033	30.448639	27.53166446	22.14351524	21.72814017	21.63924614	0.438865737	0.695534801	18.54744901	FM
230500	0.104035	30.565222	8.976124745	22.1929944	21.52352123	22.6813468	0.232612836	2.866679984	19.68456027	FM
230632	0.104043	30.60075	15.1439844	20.74693806	20.27315201	20.08430901	0.303297873	4.865123361	18.92370527	FM
230647	0.104043	30.610833	11.4134397	21.94361884	21.52450614	21.33094595	0.109664685	6.079432265	18.97032314	FM
230694	0.104047	30.450556	3.425468745	21.19226048	20.51516243	20.17157597	0.058527885	3.368299559	20.64374333	FO
230701	0.104048	30.458639	13.00415228	20.76157866	20.19240243	19.94538986	0.17042045	4.2269882	19.21234688	FM
230764	0.104052	30.572972	10.59954319	21.71730452	21.23430161	21.04702319	0.152676942	4.177892757	19.67435043	FM
230778	0.104052	30.608417	4.028835778	23.81695195	21.04551234	21.91631145	0.172279246	0.548057252	20.58331721	FO
230785	0.104051	30.638583	4.604032027	21.39893699	21.08444288	21.09852166	0.201329447	4.34580451	19.9125656	FO
230787	0.104051	30.630833	13.77177168	20.93240544	21.24728424	21.54973994	0.109514351	4.441310327	18.96795778	FM
230821	0.104056	30.473667	7.000957528	21.27683444	21.07468844	20.91501976	0.335905782	1.833524026	20.05779335	FM
230843	0.104057	30.620417	4.837977657	19.62852181	19.39676934	20.58811716	0.410852786	4.575695174	20.56445143	FM
230861	0.104061	30.509222	24.62094173	21.48940486	21.1816706	21.0614572	0.479120423	5.257771168	20.56895278	T2
230954	0.104066	30.47625	5.727246767	20.13448764	20.42855529	20.72911113	0.389511654	4.748380912	19.97579273	FM
230961	0.104066	30.452806	11.99209129	21.65590849	21.31324684	21.23966862	0.25062978	1.139343933	19.28484699	FM
230972	0.104067	30.463639	4.703264075	21.71030783	21.12097109	23.40315089	0.379145515	1.32711874	20.87725706	FM
230973	0.104068	30.495389	4.926092929	21.74344107	20.87943624	21.52576479	0.248835424	1.330387913	20.22927612	FM
231002	0.10407		30.570139	8.365787578	22.57202695	21.38893921	22.06318349	0.258664292	5.015459023	19.00020812	FM
231084	0.104077	30.526833	11.59984242	21.41901699	20.7435782	20.46131515	0.079728566	1.660650137	19.67571213	FM
231105	0.104075	30.629417	4.766212028	21.52433247	20.98912481	20.76902124	0.175705985	0.742449593	19.63472549	FO
231113	0.104077	30.611778	4.228981692	22.2193828	21.6807584	21.57975972	0.393462937	1.292435993	20.67673329	FM
231187	0.104083	30.434889	4.002922026	21.66750087	21.31163525	21.18807961	0.146586251	3.21124597	20.4387874	FO
231268	0.104089	30.576222	5.334951904	19.84151572	19.15071266	18.84256595	0.391464906	1.486737938	20.32338152	FM
231335	0.104094	30.581722	6.019276026	21.25996322	20.84241197	20.52754309	0.371420366	1.518311906	19.88939931	FM
231351	0.104096	30.482444	3.970318496	21.76323145	21.50857394	21.47193118	0.358897931	1.154449746	20.74506979	FM
231364	0.104096	30.597306	36.33816617	22.53569013	22.03777999	21.62727932	0.447846662	4.764036076	17.83909408	FM
231506	0.104109	30.497778	10.58816279	22.47399005	22.21120345	22.02392689	0.098191643	2.151176307	19.72463697	FM
231551	0.104113	30.536333	10.3869944	21.90725544	21.46194607	21.36639339	0.055237811	4.548821966	18.16530055	FM
231561	0.104113	30.581056	4.267127525	21.68902891	21.30204657	21.28424439	0.35963714	1.261661178	20.03206035	FM
231591	0.104115	30.564833	3.018710117	22.10259587	21.35973704	20.99033118	0.403494072	4.007271936	21.09122187	FM
231650	0.104119	30.499694	5.390810538	20.45595226	20.35492911	20.45280269	0.380597985	4.745484867	20.61020541	FM
231679	0.104121	30.518083	4.077658476	20.69678254	20.09670057	19.80320642	0.170732948	1.272197865	19.8848049	FO
231697	0.104123	30.558278	5.306905193	20.08862837	20.31532511	20.64894332	0.398802032	1.266533331	19.73876039	FM
231748	0.104127	30.484444	4.926755509	21.77969703	21.45001439	21.31634152	0.334675913	1.286942909	20.65077179	FM
231795	0.104129	30.462333	4.837612541	20.24421201	19.49848965	19.20583669	0.400216613	4.504391962	21.09486806	FM
231798	0.104129	30.494083	2.689468939	22.30944528	21.84845442	21.60540925	0.121997137	4.811956822	20.85522062	FO
231837	0.104133	30.528139	3.493374174	22.58425262	21.55354163	21.40274035	0.181520345	2.840441954	20.7353531	FO
231844	0.104133	30.530222	6.376600077	22.91523665	21.62075553	22.55024434	0.349633577	4.871520394	20.27495263	FM
231855	0.104134	30.545389	6.461608485	22.98129557	22.64576251	22.35295895	0.338748532	4.835743115	20.26252252	FM
231863	0.104131	30.631778	4.866165739	20.82256458	20.39332253	20.43606059	0.355340233	4.304208753	20.32368465	FM
231870	0.104132	30.613667	9.582292523	20.69431506	20.15627294	20.06606332	0.012062535	1.294207807	19.44102989	FM
231881	0.104135	30.57125	4.802816113	22.45645297	22.00972092	21.79382578	0.302190721	1.394177318	20.32178177	FM
231889	0.104136	30.556556	3.222522097	22.68370077	21.98412687	21.61929792	0.096161067	3.534130844	20.7996837	FO
231935	0.10414		30.522639	8.826265345	21.80266368	21.28120734	20.94020877	0.140133446	0.081032988	20.00961606	FM
232209	0.104166	30.500472	5.031557399	20.82709927	21.02497174	21.33665	0.386825608	4.794546606	21.1888006	FM
232263	0.104165	30.645611	3.774409335	21.67133813	21.42472012	21.27243391	0.074849699	5.265173374	20.28425335	FO
232289	0.104171	30.585222	4.123629577	23.05927063	22.44021176	21.80475729	0.357137985	4.470283746	20.15485315	FM
232324	0.104169	30.643972	5.909812025	19.39451961	19.73541122	19.96174816	0.383975696	1.377367804	20.00559482	FM
232380	0.104177	30.462056	16.03720105	21.35180238	20.99541723	20.78671991	0.231940196	1.427161374	19.36666176	FM
232393	0.104173	30.657111	5.386733372	21.35132998	20.97334259	20.83702723	0.378551483	1.664941332	19.53489499	FM
232397	0.104179	30.46575	10.76961291	20.82583716	20.4246917	20.25540709	0.095478158	4.784268585	19.63453432	FM
232399	0.104176	30.635222	4.781588903	21.71381004	21.26113978	20.91033949	0.30074	4.536184669	20.58110232	FM
232417	0.104181	30.472056	3.79322693	22.38689584	21.87395763	21.81711863	0.085532645	3.581176318	20.64383326	FO
232548	0.104189	30.485944	9.132787112	21.13449545	20.68212518	20.50594017	0.193186313	2.387521534	19.82610705	FM
232606	0.10419		30.628944	15.06656495	22.20247953	21.75574786	23.98048601	0.211204051	1.038974417	18.22322531	FM
232610	0.104191	30.6075		6.511162921	22.45676031	21.8743346	21.74916244	0.146958348	1.387470276	19.66830238	FO
232619	0.104194	30.557056	2.790266916	21.78589296	21.51253443	21.43912962	0.10907204	5.355802646	20.79368372	FO
232669	0.104191	30.656444	10.51176421	21.78116161	21.46374187	23.83145463	0.067236257	4.066954694	19.47899524	FM
232678	0.104198	30.513639	2.365736206	21.53231644	21.0346461	20.72096259	0.110421668	4.74833817	20.95845556	FO
232738	0.104197	30.649972	1.990878365	20.62480759	19.82613945	19.55527221	0.342870928	5.160417112	21.78807609	FO
232850	0.104207	30.5935		24.82595666	21.5499809	20.74995059	20.35782117	0.448489383	1.772033745	18.49287146	FM
232866	0.104207	30.606139	5.621765748	20.68465468	20.16028383	19.95031221	0.286778889	1.531594858	19.86850194	FM
232976	0.104212	30.646694	7.427236384	21.67403807	21.70782469	22.58664382	0.417966841	1.890711119	19.75251835	FM
232984	0.104215	30.609556	14.94972924	21.99178269	21.79438038	21.72513286	0.214661074	4.720432358	19.19608803	FM
233023	0.104221	30.4955		7.620836619	21.47527249	21.00825048	22.50250657	0.378588107	2.032276685	19.87281535	FM
233056	0.104218	30.637083	9.379338992	22.40757661	21.59787667	26.46027783	0.151387023	5.73092702	19.47425783	FM
233173	0.104226	30.633306	15.06302447	20.31023716	19.88805034	19.6920876	0.265438267	1.778493956	18.77585089	FM
233182	0.104231	30.523389	2.20869708	21.96922405	21.59676689	21.33846035	0.124630235	4.054046726	20.77830702	FO
233254	0.104237	30.5125		8.177942451	21.29881956	20.77547118	20.50444951	0.214815088	5.504740951	19.74521947	FM
233264	0.104237	30.553528	4.339564294	21.7634027	21.26510719	21.11819876	0.355556634	1.137998886	20.3092778	FM
233289	0.104238	30.571139	7.963074529	20.60387268	20.92963035	21.06884148	0.244756213	4.936215959	19.72653411	FM
233291	0.104238	30.580556	4.854465132	20.44842359	20.61826125	20.80177977	0.393679593	4.572556339	20.88850408	FM
233308	0.104241	30.525389	3.144045465	21.24178346	20.99413753	20.97307075	0.039981082	2.44540079	20.55996135	FO
233378	0.104244	30.467667	14.95757823	21.98303328	21.49985573	21.28358421	0.147044728	4.512320622	19.0361513	FM
233414	0.104248	30.502639	6.777233523	22.539095	22.16752793	22.02616343	0.405062804	1.549460625	20.07055718	FM
233498	0.104252	30.583806	5.444496536	21.52409895	20.98010399	20.68799268	0.364749132	4.651417372	20.43002881	FM
233573	0.104258	30.542222	4.86367349	20.17118885	20.26973784	20.5940844	0.390927069	1.457434744	20.60895166	FM
233587	0.104259	30.5265		2.476153491	22.22916841	21.92468823	21.85147153	0.12856293	5.069516428	19.54822706	FO
233597	0.10426		30.504139	13.00547149	21.1187576	21.13722589	21.14385239	0.201517777	4.802019681	19.57119613	FM
233605	0.104256	30.632917	12.91311812	22.0349233	21.52614487	21.29343557	0.201899892	1.559745788	18.73336035	FM
233667	0.104264	30.536667	4.833235439	21.62833867	21.28983234	21.18619814	0.339643779	1.481848527	20.80422184	FM
233680	0.104263	30.599528	17.65494161	21.72661155	21.2342819	21.1093701	0.275350915	1.979667146	21.089987	T2
233712	0.104267	30.518944	4.282522017	22.08984693	21.63288598	21.44279527	0.33373889	4.506146731	20.80020249	FM
233791	0.104271	30.579417	6.026916312	22.06313464	21.27700919	20.98665895	0.399996731	4.53998401	19.89099757	FM
233828	0.104273	30.595667	23.31144016	22.4116846	21.91293333	21.73595216	0.363421333	4.720622106	18.50686857	FM
233834	0.104276	30.498333	14.95234466	21.80079136	21.51746405	21.46817254	0.109296992	4.392305184	22.07957089	T2
233845	0.104276	30.560056	37.65634558	22.42521191	21.92076964	21.69480973	0.294771702	4.607862151	18.0860533	FM
233848	0.104277	30.521444	4.766566445	21.80012444	21.25572715	21.00064273	0.323496518	1.281844749	20.73641373	FM
233858	0.104276	30.575583	3.761562927	21.8549739	21.5700945	21.54311395	0.110796416	0.282872825	20.36758185	FO
233863	0.104277	30.532306	5.887962551	21.17750756	20.78352799	20.58468336	0.373471241	4.641563992	20.593755	FM
233881	0.104279	30.52175	5.073672869	21.28190556	20.87805965	20.74809893	0.405013706	1.409327104	20.75724051	FM
233941	0.104283	30.532361	5.535951223	21.59253187	21.19410895	21.0069118	0.405496721	1.443899377	20.27844773	FM
234047	0.10429		30.446472	7.593752375	21.8718928	21.33316919	21.31935321	0.303053301	1.955858994	20.25460634	FM
234054	0.104287	30.641722	21.84938889	20.67596064	20.21407692	20.08952424	0.476623292	4.802376256	18.33380564	FM
234074	0.104293	30.533278	4.721016806	21.75187368	21.5347826	21.3483557	0.334362789	1.451267573	20.99411486	FM
234075	0.104293	30.552972	6.509179374	21.08890663	20.41118533	20.19600272	0.330154309	1.841713093	20.12236086	FM
234093	0.104295	30.482306	9.313246602	20.5495102	19.98820782	19.77725003	0.163267603	2.359109436	20.03670488	FM
234141	0.104297	30.531417	5.368911832	22.34478517	22.10130786	22.01449832	0.347424869	4.536704042	20.45785501	FM
234145	0.104298	30.526972	4.177376003	21.9044019	21.55090729	21.34653472	0.363996557	1.226119947	20.82614354	FM
234211	0.104302	30.53825	5.149174206	21.62861814	21.09172058	20.87558381	0.451215684	4.376681922	20.36211101	FM
234257	0.104306	30.523444	3.616763011	21.57721851	20.95850773	20.81585043	0.044464539	5.406108924	20.40321525	FO
234285	0.104307	30.538694	7.764377655	21.58541149	21.26349968	21.11502523	0.356184831	2.010194067	20.10643974	FM
234345	0.104311	30.571194	9.219812848	22.63952135	22.30718043	22.11578423	0.132198674	1.836227901	19.63993781	FM
234354	0.104312	30.542194	4.558440284	21.42821105	20.94874232	20.7784729	0.292993518	4.686596556	20.74579543	FM
234397	0.104314	30.534083	4.355116958	23.1530381	22.64176502	22.33933149	0.29032668	4.103884055	20.96416465	FM
234439	0.104312	30.643389	11.16494366	21.65020467	21.28426383	21.33686435	0.389590426	1.415043474	19.61553713	FM
50527	0.104412	30.971806	4.663571219	22.6895459	22.17563173	21.92829442	0.394354113	1.674710819	20.99726238	FM
50528	0.104413	30.944444	3.777356397	21.53593027	21.18927106	21.04018982	0.432153132	1.24785929	21.04055135	FM
50530	0.104414	30.932083	3.691060054	22.59737977	21.24645627	21.07641007	0.213616472	4.087714712	20.77123257	FO
50609	0.104461	31.096389	1.571676153	22.36604413	21.90779933	21.81202475	0.244652852	1.201877286	21.63940762	FO
50617	0.104466	31.076583	3.30127196	21.70286522	21.1622226	20.92718039	0.451651182	1.351967579	21.22944766	FM
50620	0.104469	31.000583	3.540746844	22.24443564	21.97017786	21.84692227	0.375043843	1.298068255	21.33928186	FM
50624	0.104471	31.085694	2.601599229	22.84729115	21.52002322	20.93837831	0.161523566	1.602379271	21.1766645	FO
50633	0.104475	31.029306	1.535054653	21.65606079	21.1237294	20.91055377	0.074374726	3.784147569	21.75882011	FO
50638	0.104481	31.100361	1.96759521	22.22392135	21.90372838	22.87948204	0.506836175	0.834616761	21.75568295	FM
50650	0.104488	31.038583	2.283544474	22.16809179	21.641291	21.42444483	0.669267272	0.787412319	21.53699714	FM
50651	0.104489	31.047417	2.897833477	22.20536381	21.75093989	21.57706963	0.183225119	1.790259662	21.01184806	FO
50669	0.104501	31.118444	2.356603939	22.23443938	21.77960143	21.77246133	0.081052878	4.109819986	21.48546628	FO
50672	0.104504	30.994944	5.195816002	22.73022417	22.36265085	22.16658747	0.298087663	4.371989168	20.72530605	FM
50676	0.104506	30.954972	3.096956195	22.02303393	21.5381531	21.400695	0.276637327	1.364724798	21.22140016	FO
60070	0.103668	31.011056	2.820810438	21.28701199	20.81523376	20.60405897	0.05167354	5.330044711	21.23535947	FO
60076	0.103684	30.989194	1.986236223	22.51985194	22.17174597	21.99707559	0.058776542	1.089675182	21.59199476	FO
60082	0.103693	30.997528	6.036991437	22.4271725	21.81162865	21.58224388	0.372120206	1.54937622	20.56795648	FM
60127	0.103784	31.034806	14.71549667	22.3798561	21.9276852	21.71300481	0.110779951	1.309199078	21.79393381	T2
60131	0.103798	30.96875	2.394479137	22.03455561	21.76674108	21.60812872	0.088963938	4.536355623	21.25430572	FO
60147	0.103823	30.986472	2.271427017	22.46531574	21.99909665	21.86763079	0.035264251	1.640128599	21.35414929	FO
60151	0.103827	31.001083	2.042012298	22.60107251	22.19250028	21.93218219	0.12599042	4.628981628	21.6204361	FO
60205	0.103907	31.022778	4.187199499	21.67766657	21.28398068	21.07154444	0.445275777	1.109009112	21.12176226	FM
60208	0.10391		31.001833	15.60197059	21.93800676	21.60894784	24.30138381	0.327352377	5.05070496	19.58656572	FM
70016	0.103014	30.929778	3.078439163	21.84280452	21.4368503	21.30038687	0.570308381	4.316378267	21.36705488	FM
70023	0.10308		31.002472	12.15179614	22.35550228	21.94882154	21.77490361	0.030890306	4.277964401	19.54925574	FM
70041	0.103217	30.941972	2.841788462	47.08124558	20.97609717	23.4784168	0.12060833	3.30155012	21.29011479	FO
70055	0.103286	30.948639	1.91630284	22.46111268	22.05786259	21.89047795	0.191048867	1.420806546	21.75485686	FO
110003	0.105706	30.806917	7.08589376	22.45571422	21.84304496	21.45921718	0.27569048	1.923616748	20.2557669	FM
110056	0.105762	30.733806	4.737328047	21.44510148	21.04574972	20.89576524	0.413372429	4.433287773	20.80934306	FM
110065	0.105775	30.862472	3.087037945	21.37273536	20.66711869	20.54277196	0.523300804	0.920080738	21.42409042	FM
110099	0.105827	30.871444	4.233310656	21.82147057	21.31818386	21.12411593	0.113457053	0.803437328	20.43005659	FO
110104	0.105831	30.702417	2.630612941	21.09249949	20.22078504	19.83531226	0.488833875	1.066092617	21.61266105	FM
110142	0.105906	30.805639	7.8995329	21.02169307	20.60422928	20.44688586	0.314456692	5.147570737	20.17079799	FM
234498	0.10432		30.585056	6.057386181	21.5966744	20.8037593	20.3465551	0.20981197	4.992502777	19.7576025	FM
234540	0.104323	30.552333	11.49737322	21.31453865	20.58253246	21.27469398	0.538704002	4.00975419	19.79050405	FM
234572	0.104324	30.593167	17.47922304	21.75466939	21.4349589	21.28263595	0.30504419	1.119896051	18.58445413	FM
234585	0.104326	30.522444	2.583746125	20.77888786	20.30915802	20.10060491	0.161753879	1.605873343	21.28702303	FO
234586	0.104326	30.500417	4.46874448	21.37451912	20.62189453	20.1838306	0.297793429	4.532226429	21.28758999	FM
234595	0.104327	30.528667	2.47813985	21.84728111	21.67547131	21.37514213	0.081068379	0.945672607	21.0621342	FO
234605	0.104328	30.531083	6.274854203	20.77037504	19.3767208	20.15424178	0.312422003	4.781211707	20.38847441	FM
234634	0.10433		30.536639	5.441030472	21.71886283	21.2097857	20.95373717	0.467424639	4.577008926	20.53492987	FM
234760	0.104338	30.534861	4.455620764	21.61130796	21.11172422	20.66048104	0.355944594	4.436683835	20.96485295	FM
234763	0.104339	30.479333	4.681708785	19.67307459	18.76327847	18.3860512	0.407965008	1.395399423	20.60545585	FM
234789	0.104341	30.533167	4.324122316	21.74135339	21.19374087	21.10160297	0.264291679	1.155928359	20.78227461	FM
234803	0.104339	30.591889	5.379274562	21.52406935	20.7557328	20.37627124	0.13314332	1.037501088	19.97088479	FO
234846	0.104342	30.589944	4.012883122	19.98392949	19.28563372	19.08853569	0.289726628	1.484496472	20.76190502	FM
234981	0.104352	30.593639	10.13130098	19.56534928	19.85165357	20.10190116	0.134354405	4.500609154	19.50458688	FM
235038	0.104353	30.632194	3.403687555	21.43970616	20.78156284	20.48865912	0.039662853	2.082335115	19.95150507	FO
235103	0.104363	30.535917	5.121404784	21.40424675	20.542891	20.11056246	0.286964247	1.177806327	20.34986451	FM
235105	0.104361	30.590917	4.514060502	20.61332361	20.10751501	19.8038806	0.316813825	0.600168021	20.13193546	FM
235142	0.104365	30.494694	1.626480375	18.81678891	19.05610019	19.26667371	0.213757271	4.066729209	21.72705724	FO
235166	0.104363	30.628639	11.05280347	21.52636455	21.14521417	21.01131961	0.058975136	2.406041644	20.16992627	FM
235241	0.104366	30.650778	7.104939733	21.30729225	21.31109988	20.25375936	0.23889759	1.94486049	19.57670044	FM
235269	0.104374	30.53975	5.098694147	20.13321178	21.28068912	20.69672435	0.381185408	1.320369617	20.76531904	FM
235274	0.104373	30.592028	2.925140642	20.50985131	19.94365571	19.74839356	0.42877503	4.76889498	21.0298544	FM
235320	0.104373	30.634361	7.347845166	22.23432859	21.67395353	21.08081621	0.351712181	2.065368079	20.22149755	FM
235339	0.104373	30.650611	10.42839531	20.86173275	20.25221505	20.09792307	0.090333993	2.296922238	19.27927832	FM
235390	0.104382	30.451972	13.79770996	21.92974247	21.48398342	21.24350223	0.168548538	4.07637792	19.40725259	FM
235403	0.104381	30.596556	6.25038012	20.99228841	20.66174216	20.46170927	0.265950425	1.781485146	20.26952215	FM
235408	0.104384	30.541611	3.301399479	21.29088821	20.51614267	20.10277161	0.336790295	4.482862759	20.9395082	FM
235531	0.104392	30.536861	4.637842932	21.23724594	20.6938006	21.43790994	0.402595029	4.324313969	20.34431915	FM
235539	0.104388	30.631111	4.11034248	21.57236728	20.9992762	20.74789682	0.110393872	0.191623226	18.59327491	FO
235724	0.1044		30.634722	12.36570492	21.81336404	21.3534993	21.14282062	0.23295893	4.669733	19.16704923	FM
235740	0.104406	30.488639	4.083373117	21.96666683	21.50161973	21.25259423	0.095946225	0.78867178	20.32500137	FO
235742	0.104401	30.645444	26.63644511	22.45312487	21.72376824	20.92330241	0.402656506	1.373568338	18.237752	FM
235773	0.104406	30.590806	4.034922204	21.90969933	21.30237135	20.94816998	0.380034964	4.129827367	21.09405232	FM
235806	0.104411	30.499611	5.231862693	20.90207735	21.13849196	21.31165584	0.310367305	1.50611433	20.37381553	FM
235971	0.10442		30.554611	7.699097543	20.65080878	20.23277028	19.97967128	0.264227195	1.613720866	19.84593088	FM
236037	0.10442		30.641639	4.890949529	22.13197306	21.56509128	21.38143701	0.3259968	4.51194421	20.42289063	FM
236053	0.104423	30.622139	24.61621422	21.53986131	21.00105272	20.79498553	0.282342714	1.484398353	18.44095406	FM
236073	0.104428	30.520889	2.813968773	20.98882983	20.39044722	20.01924827	0.055197118	2.051878114	21.00065171	FO
236099	0.10443		30.457306	10.79364106	19.15974071	19.44310985	19.53589124	0.135914597	1.391709289	20.06175603	FM
236122	0.104427	30.63225	7.367692204	21.22973571	20.58459705	20.34192143	0.309118864	1.922753653	20.10939071	FM
236152	0.104433	30.5215		3.479200835	21.26430571	20.69311451	20.41052075	0.435051441	4.296271297	21.0470675	FM
236179	0.104435	30.540722	49.86418791	22.49178122	21.82624754	21.51932301	0.343880055	1.952675775	17.87510003	FM
236250	0.104436	30.646194	5.447504032	21.235978	20.87176169	20.75615597	0.356120558	1.330295033	20.06739176	FM
236287	0.10444		30.622472	9.335626851	21.45024851	21.15955041	20.93629024	0.069358691	6.098042951	19.83442009	FM
236324	0.104442	30.633278	5.997733371	21.46636592	20.95999492	20.67414196	0.35435747	4.627859681	20.20370735	FM
236340	0.104448	30.455111	3.153868428	21.76356239	21.38690962	21.21553603	0.077321671	6.238404103	20.9377891	FO
236399	0.104453	30.547667	8.136162691	20.21754977	19.41996186	18.99786435	0.219022927	2.116226538	20.09634788	FM
236470	0.104455	30.608528	6.345354636	21.25182499	20.49493407	20.28926191	0.397251546	1.620486842	20.23357025	FM
236471	0.104456	30.598944	4.326384152	21.15839795	20.49403077	19.87225124	0.329871284	0.931058707	20.34891805	FM
236590	0.104467	30.520472	24.81154256	20.64397563	20.73450862	20.91505594	0.335268866	4.482615302	18.11980817	FM
236593	0.104468	30.477306	12.23354625	21.83198548	21.23357055	20.91276291	0.160460966	1.236588637	19.44848502	FM
236635	0.104469	30.583667	36.62363821	22.50264537	21.98787534	21.74846557	0.171497285	5.78733965	20.41416954	T2
236693	0.104475	30.517583	15.80391877	21.93576888	21.37810788	21.1730751	0.238543924	1.450510058	19.01992107	FM
236802	0.104478	30.656167	21.67026576	21.27808474	20.96871473	20.67930682	0.334298346	1.592008382	18.39408612	FM
236860	0.104485	30.62825	7.315768606	20.96526481	20.46816082	20.27340823	0.331878323	2.087065125	19.71922263	FM
236943	0.10449		30.642111	8.324773533	22.20404607	21.36518944	21.1744373	0.249531731	2.438169319	19.80725956	FM
236983	0.104499	30.493056	3.430005302	21.97954945	21.22901839	21.19319976	0.052571301	0.402300424	20.5180623	FO
236988	0.104498	30.444111	4.61588441	21.75336064	21.38408538	21.24287655	0.463253983	4.308294792	21.1863211	FM
237235	0.104517	30.45275	2.797542985	21.3485903	21.02464149	20.94740043	0.464908794	1.157801179	21.68499046	FM
237264	0.104519	30.449667	3.791936679	22.92079729	21.50705407	20.74290859	0.425339617	5.142744126	21.32287144	FM
237275	0.104516	30.625556	11.13633305	21.80252358	21.23027732	20.97520212	0.059847675	3.476422191	19.29703156	FM
237278	0.104515	30.641722	5.354224917	21.69023444	20.84910026	20.69248185	0.393141529	4.609242693	20.21321603	FM
237282	0.104518	30.604472	16.28471021	21.56879118	21.09907666	20.89204414	0.184932956	1.372585015	19.36925635	FM
237293	0.104516	30.652917	58.27304018	21.00384484	20.46800683	20.19380021	0.374079835	4.650488105	17.43843457	FM
237379	0.104529	30.571361	6.767395381	21.83473507	21.31717275	21.0513997	0.324992477	2.033228943	19.09888998	FM
237422	0.104527	30.658417	5.478699118	21.76001486	21.31176046	21.17503408	0.203384775	4.828519508	19.90308425	FM
240004	0.103428	30.613472	4.917413282	18.71297366	19.006102	19.13907761	0.355244964	4.473582084	20.76151052	FM
240018	0.103432	30.590444	1.894693867	21.32071118	20.69256401	20.51021439	0.225917235	3.930219293	21.46182232	FO
240026	0.103434	30.576056	4.183237262	21.92611491	20.92763946	20.99737045	0.415648875	1.338767558	21.10115033	FM
240040	0.103436	30.640306	13.56700629	21.41919651	20.99223981	22.26554913	0.18511126	1.886749441	19.65156255	FM
240065	0.103441	30.511278	4.474593415	21.30038491	21.01596066	20.82059212	0.255453997	4.267937255	20.95999109	FM
240076	0.103444	30.496667	10.69816608	22.09010462	21.39968142	21.0673077	0.058933801	1.262860264	19.7883536	FM
240113	0.10345		30.513833	4.687957451	21.3121607	20.95116002	20.69869064	0.398197585	4.596978313	20.92462044	FM
240126	0.103452	30.528556	11.26946764	20.77131549	20.07394027	19.88509431	0.120462218	1.277017669	19.76331722	FM
240142	0.103454	30.504417	5.378146241	21.64331434	21.24234886	20.7864524	0.372874525	1.621826942	20.8092464	FM
240189	0.103464	30.540167	5.496079871	21.22937713	20.47596557	20.25130033	0.403712547	4.620733328	20.67019095	FM
240201	0.103466	30.481417	2.947027749	21.9069744	21.51958111	21.26900382	0.486879559	4.33504853	21.59730995	FM
240230	0.103471	30.474		3.104042191	20.78150352	20.41415537	21.09686265	0.335204955	0.936889382	21.97125148	FM
240247	0.103474	30.508306	3.712652066	20.66034161	20.46703128	20.51423806	0.058345308	1.030358698	20.72751904	FO
240264	0.103475	30.480333	20.30751065	21.99008323	23.72275012	22.76276288	0.288273986	1.560149587	18.98663932	FM
240326	0.103488	30.435306	5.310862368	21.21387375	20.5624129	22.00519563	0.452836033	1.395078976	20.87738084	FM
240333	0.103489	30.443639	5.580288922	20.73973305	20.51258296	20.32929137	0.310737369	1.501865201	20.8342596	FM
240376	0.103498	30.486944	3.473168413	20.8201798	20.0399686	19.55489146	0.435605013	1.06277143	21.20328831	FM
240400	0.103503	30.485528	2.632854955	20.82539363	20.36330093	20.17773376	0.501983234	4.345453475	20.69088021	FM
240419	0.103507	30.473444	7.486001942	21.86257072	21.56440755	21.35862145	0.294738327	1.952568231	20.39676816	FM
240420	0.103507	30.637472	4.179963835	19.51046851	19.82544087	20.09238323	0.074975943	0.520833041	20.43998713	FO
240422	0.103508	30.659361	4.600810115	21.59831273	21.10961016	83.63814291	0.179221624	3.669951201	20.42039555	FO
240427	0.103509	30.644333	4.430368617	21.59597662	20.82125167	20.46286427	0.410249774	1.217812335	21.26295908	FM
240433	0.10351		30.50725	2.470522889	21.77809229	21.36548452	21.25680629	0.145897178	1.596341545	21.24464794	FO
240459	0.103512	30.539028	3.146939574	21.00312695	21.33728888	21.45765072	0.390282011	4.284115386	20.91440766	FM
240506	0.103521	30.496111	4.618877848	20.2797499	19.55436584	19.27094294	0.212117693	4.159094468	20.83811872	FO
240561	0.103532	30.445417	3.193940982	21.39768803	20.92342132	20.64175397	0.381077661	4.144278845	21.37024664	FM
240573	0.103534	30.499861	6.929063638	21.15211535	20.64722463	20.40833477	0.203077459	4.240173724	20.27120643	FM
240592	0.103537	30.450222	5.85609141	21.03260117	20.35018998	20.04204052	0.265652687	1.633570869	20.52324086	FM
240618	0.10354		30.519917	3.619622232	21.47879788	20.89701906	20.62355291	0.345005805	1.375860123	21.40545752	FM
240625	0.103541	30.42675	3.667145962	20.77157582	20.26421643	20.05329458	0.356296925	1.231601099	21.19356267	FM
240652	0.103546	30.449639	7.981417468	20.48459769	19.86961436	19.5775755	0.236078181	1.964049833	20.2453807	FM
240679	0.103552	30.639806	2.281857717	21.75718086	21.3938627	21.22950707	0.144862584	1.637044747	20.80342895	FO
240682	0.103552	30.619444	13.87987016	21.35512496	20.73005151	20.46709773	0.210548097	4.741349109	20.24810964	FM
240686	0.103553	30.552444	3.780698252	22.01978438	21.42768591	21.12906683	0.352016384	1.405587072	21.33179063	FM
240720	0.103561	30.465083	4.095373824	20.99571225	20.54650906	20.32757274	0.456037452	4.505537855	19.81700421	FM
240721	0.103561	30.646694	68.31895692	21.99818788	21.5722101	21.38965808	0.332446355	5.214641478	17.28191503	FM
240724	0.103561	30.599944	4.366687479	21.35178277	21.05087178	20.91979689	0.227075832	0.797387002	20.5444479	FO
240753	0.103567	30.426806	6.303857292	21.01503074	20.24033834	19.91881598	0.321087314	1.793035371	20.58481402	FM
240754	0.103567	30.569806	11.8721539	21.22565174	20.73202821	20.55541301	0.029068501	1.00999921	20.17659251	FM
240794	0.103574	30.476444	3.367301706	23.08050949	21.9574324	21.28610149	0.075934746	4.247386726	20.94774473	FO
240868	0.103589	30.535667	11.20103665	21.80585893	21.23164021	21.01760702	0.247169544	0.390807086	19.61638171	FM
240872	0.10359		30.434611	2.221749529	22.23950631	21.63954678	21.36437409	0.149502868	0.989492558	21.27247102	FO
240981	0.103607	30.434389	2.867499523	21.04126387	20.55524771	20.2863695	0.376941725	4.257644295	21.41425121	FM
241041	0.103618	30.495111	3.454265042	21.08109894	20.36098797	20.15011065	0.295416034	4.22057906	21.35074113	FM
241042	0.103618	30.501194	4.803175996	20.56708385	20.19954712	19.80806986	0.428265711	4.314925635	20.59046757	FM
241073	0.103624	30.459306	4.53521915	22.16188146	21.48219565	21.30117415	0.140675954	3.617166643	20.05429005	FO
241075	0.103624	30.555333	6.55661748	22.15165604	21.78626359	21.60035518	0.417304573	1.517501846	20.22061146	FM
241087	0.103626	30.460778	3.352902878	22.03667062	21.51929284	21.32729308	0.346125302	4.236699879	21.82765809	FM
241143	0.103634	30.478194	5.268521291	21.55370129	20.90597898	20.63497521	0.181789454	4.249192249	20.02987058	FO
241156	0.103636	30.519556	81.21654094	20.66801283	20.21405537	21.6020165	0.02165719	3.579597162	19.87830608	T2
241166	0.103638	30.616111	18.59472666	20.44821101	19.68021849	19.36692975	0.246995874	1.564916533	19.26715724	FM
241197	0.103644	30.51025	4.520985124	23.57481259	22.79385005	22.60313489	0.374885604	4.407565323	21.28831811	FM
241257	0.103655	30.470806	2.82765427	20.96103445	19.95440907	19.45555121	0.086470325	2.283905736	20.64890073	FO
241270	0.103656	30.605667	3.53991582	21.74202414	21.15752476	21.04508657	0.238901017	1.139989718	21.07238437	FO
241294	0.103659	30.531778	12.07738582	19.82119713	20.14568693	20.31401876	0.212811648	4.280174403	19.52270737	FM
241389	0.103675	30.592806	12.1018974	21.44864521	21.06261328	20.87703733	0.127736995	1.253373117	19.5643015	FM
241396	0.103676	30.611		4.208643052	21.2908914	20.88515694	20.80735155	0.345869204	1.132638739	20.71374277	FM
241409	0.103678	30.480833	4.314299897	21.70480687	21.31214249	21.16398162	0.381014738	4.38205351	21.03679908	FM
241454	0.103685	30.584806	3.224791763	20.23809978	20.53311402	20.83428155	0.042522561	4.505677837	20.68136696	FO
241457	0.103686	30.452667	26.33279559	20.78632438	20.32239555	21.7638792	0.384236502	4.641638131	18.23427374	FM
241466	0.103687	30.551528	4.933580972	21.82796272	21.26718941	21.00319175	0.365975267	1.40589683	20.73127549	FM
241473	0.103688	30.529222	3.972348342	21.42857514	20.88501453	20.71669322	0.253453768	4.170502678	20.97017243	FO
241476	0.103688	30.571972	4.432589735	20.57642872	19.75523564	19.3757086	0.386967291	1.066114598	20.70687637	FM
241556	0.103698	30.479694	4.686757784	21.49707844	22.41851469	21.7727803	0.353342879	4.566268031	21.02527462	FM
241626	0.103708	30.58875	8.349170434	20.83972419	20.64978366	20.74172136	0.27354244	4.959976528	19.86906125	FM
241643	0.103711	30.481583	8.795081443	22.2231267	21.35841116	21.02838119	0.17282216	5.216112659	20.14161476	FM
241652	0.103712	30.484694	12.99953714	21.62164111	21.09441308	20.46094322	0.224736362	4.177909957	19.39538879	FM
241653	0.103712	30.580222	6.312082205	21.48822391	20.81461247	20.60690828	0.41289354	4.744552144	20.91617364	FM
241720	0.103723	30.598056	3.004595901	21.90910967	21.42942876	21.170015	0.086680774	4.024469125	20.79619457	FO
241735	0.103725	30.521111	19.67334078	22.01411614	21.5507753	21.35729596	0.155504969	4.563238541	19.10641904	FM
241789	0.103733	30.496972	9.504855645	19.27039157	19.625664	19.87305232	0.093822042	5.710634186	19.86636633	FM
241792	0.103733	30.579222	3.195931521	21.25400925	21.06500496	20.87732969	0.264918751	4.039395761	20.59128981	FO
241830	0.103739	30.547111	5.408093503	21.62073466	21.18134638	20.97358251	0.458999437	1.126270618	20.17295715	FM
241852	0.103742	30.625472	4.586326122	21.35920238	20.84143278	20.64518693	0.156180179	4.457830235	20.28566323	FO
241872	0.103744	30.5495		12.60770436	21.41741002	20.87890141	20.54809357	0.164534918	4.730721776	19.47929327	FM
241932	0.103752	30.581889	23.02878926	22.46034561	21.89093447	21.58517814	0.258862277	1.560783386	18.74324508	FM
241941	0.103754	30.499139	5.514401307	20.96680769	20.50876136	21.54915223	0.443335563	4.801824452	20.66486809	FM
241943	0.103754	30.526722	70.18915511	22.13908149	21.69358848	21.49882963	0.06876145	2.370990551	20.27669076	T2
241952	0.103756	30.523556	3.487055412	22.43921069	21.43410219	20.88796643	0.083547641	5.860351913	20.36193788	FO
241974	0.103759	30.511056	8.740515122	22.30321403	21.12733411	22.00659551	0.189036095	1.67428596	19.73458292	FM
241983	0.10376		30.537833	11.15571404	20.65773057	20.2049572	20.04757988	0.107327576	2.488796936	19.58205844	FM
242010	0.103765	30.597389	4.722060143	22.01536187	21.55720048	21.40769495	0.373621016	4.441475957	20.90899554	FM
242069	0.103772	30.503889	3.886099422	22.36116352	21.92431194	21.68834461	0.401677113	4.763426688	21.02886084	FM
242109	0.103778	30.578972	62.95144179	21.43842641	21.02267103	20.95553604	0.294565432	3.622856087	19.94991423	T2
242166	0.103786	30.477611	5.528788966	22.48957529	22.25789539	22.09275688	0.41486842	1.33220069	20.8311573	FM
242182	0.10379		30.58825	20.53520919	22.48589217	22.15939106	21.91109275	0.294393422	1.633286933	18.6842305	FM
242187	0.10379		30.655917	3.754787523	22.17448864	21.75962344	21.64739069	0.306060769	3.978110063	21.30289492	FM
242189	0.10379		30.628		9.306485878	22.01581831	21.72674131	21.57986878	0.058298237	4.304252269	19.92011993	FM
242260	0.103801	30.468972	3.522554002	22.49712402	22.26094636	22.12687681	0.417399143	1.171733103	21.6721058	FM
242262	0.103801	30.532667	5.879861157	22.4347045	22.27533505	22.13658603	0.426147435	4.576355267	20.1654148	FM
242290	0.103805	30.517278	10.25037824	22.70921703	22.45106134	22.20700284	0.056732604	0.490552842	19.82599965	FM
242304	0.103807	30.574194	11.45422924	21.62331855	21.33435007	21.24824085	0.208841011	0.53547759	19.3952831	FM
242314	0.103808	30.586278	6.110218476	22.10660072	21.84796894	21.7511794	0.362353363	1.625975299	20.3049771	FM
242335	0.103811	30.486861	3.215046751	21.58079955	21.11151978	21.00839929	0.068255009	3.691987871	20.78695536	FO
242344	0.103813	30.513194	4.777668621	22.38080746	21.87408349	21.69981464	0.253796316	1.296323029	20.4522854	FM
242347	0.103813	30.49975	10.02749193	22.05143098	21.70774176	21.58161395	0.098160165	0.611400576	19.92687077	FM
242351	0.103813	30.461639	3.965160965	22.38282972	22.01022624	21.8985569	0.177396393	0.699130004	20.13850445	FO
242354	0.103814	30.578639	2.922406773	21.51090571	21.11692488	20.9703483	0.050445591	4.747246311	20.58216478	FO
242358	0.103814	30.478389	4.850057494	23.16590411	22.57485726	22.36634783	0.389982452	4.370553016	21.02478319	FM
242361	0.103814	30.516639	9.496406895	21.78874444	21.49949888	21.4340314	0.134029984	3.173895496	19.92844144	FM
242370	0.103816	30.604667	6.236848866	22.18877743	21.84359965	21.71291461	0.298365001	4.734563891	20.18371913	FM
242374	0.103817	30.555528	19.98773308	22.5215103	22.20622773	22.04981921	0.277093176	4.747651069	18.9210264	FM
242401	0.103819	30.467056	4.048172755	22.13539979	21.71814274	23.86030867	0.178945221	5.465397319	20.87231196	FO
242432	0.103823	30.490917	3.958121751	22.5525562	22.05117282	21.80301678	0.327888024	1.117474963	21.39083423	FM
242470	0.103828	30.520139	11.48604222	21.17947478	20.51699069	20.2685638	0.140305341	3.916832804	19.45896612	FM
242491	0.10383		30.613		6.134925996	22.35110767	21.98062635	21.81680051	0.185782239	4.666902943	19.83119577	FM
242555	0.103838	30.62975	4.249729162	20.79118959	20.30311821	20.10183416	0.400088468	1.244186696	20.67851405	FM
242568	0.10384		30.597611	11.20985134	21.92374251	21.61312268	21.52687839	0.207071465	3.822750406	19.52947829	FM
242581	0.103841	30.5525		5.379951782	22.09545822	21.9155246	21.87262572	0.359065308	4.594707056	20.43151673	FM
242588	0.103842	30.618778	37.2514994	21.48896173	20.96671908	20.77689223	0.457123968	4.98229164	17.98232849	FM
242624	0.103846	30.57325	14.83984315	21.71517637	21.36540521	21.21693457	0.196519978	0.882628223	19.16119117	FM
242643	0.103849	30.524639	8.302131381	22.34884157	22.00630742	21.85085334	0.203388822	5.151237303	20.07187238	FM
242658	0.10385		30.49275	15.30032192	21.13778185	20.82323909	20.71825792	0.349784722	1.402106335	19.01121112	FM
242669	0.103851	30.630417	3.191118672	22.49480857	22.21331044	22.05293485	0.030998335	5.981888368	20.2868854	FO
242682	0.103852	30.537056	15.75342711	21.25143511	20.80791317	20.63780108	0.290941593	4.362480009	18.92654936	FM
242726	0.103859	30.426694	65.35843564	22.38007284	21.73242151	23.50734605	0.171163658	3.193392878	18.50341994	T2
242743	0.103861	30.543028	9.261440994	22.7323376	22.07895383	21.64989524	0.199985984	0.974486935	19.52759567	FM
242772	0.103864	30.480111	4.304305217	24.03369032	23.09948586	22.82865939	0.445615471	4.445092732	20.91916661	FM
242780	0.103864	30.455611	3.599954801	21.58163174	20.91986097	20.60953369	0.3620937	0.90512702	20.8923835	FM
242785	0.103866	30.525444	8.704906205	21.59998803	20.87692816	20.58684893	0.212302991	4.633042621	20.00374909	FM
242791	0.103866	30.577806	8.895469262	20.21370587	19.59946753	19.32845522	0.125100447	5.146818512	19.73159696	FM
242864	0.103873	30.468389	4.726848012	21.51547018	21.17226248	21.20290397	0.374586144	4.435917603	20.54102924	FM
242875	0.103875	30.629111	46.05744204	21.87472518	21.36368347	21.34336623	0.44653787	4.923952008	17.42903881	FM
242907	0.103879	30.599278	30.52408242	21.80929544	21.50794512	21.38891197	0.285807031	1.89831233	18.37172413	FM
243011	0.103892	30.571611	2.560140736	21.64059546	21.1274874	20.93016822	0.107232706	5.342506724	21.06090986	FO
243038	0.103895	30.505444	4.412983269	22.84393994	22.28032701	21.74649879	0.367584263	4.224416165	21.44383691	FM
243051	0.103896	30.598722	22.02014539	21.9108413	21.53438463	21.26752653	0.348477872	1.346243468	18.51510366	FM
243053	0.103896	30.478833	5.044326836	19.62675687	19.90692931	20.15668602	0.278571564	4.533547189	20.82297735	FM
243070	0.103899	30.552361	2.306821623	22.1190464	20.78848108	19.43113373	0.063433072	5.755092521	20.68240436	FO
243089	0.103901	30.519333	4.82813882	19.07135268	19.0364276	19.08322571	0.27618241	4.332943733	20.67138683	FM
243096	0.103902	30.580389	5.617454959	22.40636954	21.74267086	21.53499062	0.339275869	1.416778886	20.2549255	FM
243107	0.103904	30.519806	17.50308704	21.96925407	21.44060037	21.21761372	0.227284838	1.528194467	18.98998609	FM
243129	0.103906	30.453833	3.063506003	22.03269912	21.5756772	21.36383579	0.097319321	0.882811667	20.59660694	FO
243132	0.103906	30.514194	7.1869902	20.90727349	20.52552169	20.3774316	0.299667011	1.876002276	20.43166562	FM
243135	0.103906	30.515361	25.63255561	21.82858176	21.44415444	21.26199134	0.433339278	4.727260779	18.51531844	FM
243155	0.103909	30.528778	55.09271201	23.65113967	22.81941935	22.48781956	0.350365449	5.273383279	17.56728473	FM
243157	0.103909	30.524861	15.69941106	22.30081947	21.7362068	21.06070545	0.493333661	2.393290955	20.78539323	T2
243168	0.103911	30.521472	4.882102447	20.84104955	20.36853817	20.13786	0.384257097	4.517441441	19.66486665	FM
243175	0.103911	30.565472	8.9463714	21.46817432	20.93060833	20.66918416	0.191578138	0.050612829	19.55671512	FM
243187	0.103913	30.4965		17.54020528	21.26969209	21.58865452	21.83938262	0.227810706	4.862604758	18.93188301	FM
243201	0.103914	30.504694	26.85967036	21.67232572	21.31598262	21.05802553	0.260338748	1.328722194	18.61971365	FM
243239	0.103918	30.618028	13.74593073	21.87846512	21.33222216	21.0117412	0.073269772	1.658273555	19.2599051	FM
243254	0.103919	30.658722	13.17047796	20.75834302	20.91790093	21.09014009	0.275471633	4.281256874	19.13598542	FM
243265	0.103921	30.4995		21.51208908	22.64086745	22.29124823	22.14060716	0.304662009	4.697775283	18.94150965	FM
243329	0.103928	30.500639	5.78592144	22.11348921	21.18530777	20.91419718	0.264983626	1.52396011	20.38056152	FM
243393	0.103933	30.528806	7.967033422	21.52855699	20.89178679	20.5406539	0.253644727	2.226470099	20.14843562	FM
243395	0.103934	30.569278	7.054117606	21.63947213	21.262322	21.12962038	0.32578997	1.685427221	19.87710537	FM
243427	0.103936	30.520917	10.35845989	22.34833115	21.99256381	21.73551685	0.181751318	4.912997649	21.26560365	T2
243439	0.103937	30.590778	4.566233595	19.76650771	19.94673361	20.27433461	0.203683084	4.273761941	20.05052463	FO
243529	0.103947	30.563861	5.046113772	21.6358244	21.17289206	21.94540369	0.358278611	4.335374383	20.31376852	FM
243536	0.103947	30.562528	10.09937633	19.01901436	19.34625205	19.59347839	0.084498146	2.532346649	19.61900781	FM
243547	0.103948	30.499389	3.891027849	21.51460971	20.94603416	20.75258022	0.097934913	3.869171512	20.55433719	FO
243557	0.103949	30.629889	22.63840301	21.01660566	20.41321351	20.11044865	0.224722203	1.195134004	18.88610968	FM
243586	0.103953	30.448528	4.54752584	20.75750975	20.14997297	19.9516639	0.393415444	4.368720228	20.45508484	FM
243601	0.103953	30.555833	9.003862851	21.64298063	21.16406213	20.92521667	0.282738914	5.787339193	19.89566054	FM
243617	0.103955	30.500889	4.448354489	21.94640886	21.81102358	21.57832577	0.42180921	4.661213643	20.82201174	FM
250036	0.102882	30.601083	2.91688797	21.71781266	21.34641403	21.07885101	0.417490098	4.405676619	21.67026463	FM
250073	0.102898	30.528611	18.15368879	20.61157204	20.03865124	19.65273044	0.326941795	1.434531056	19.17803481	FM
250085	0.102902	30.619528	2.015225869	18.95948523	19.30138277	19.59104409	0.473041663	0.986036673	22.01339251	FM
250088	0.102903	30.500889	3.936488364	20.60686539	20.18494236	19.91316115	0.460943163	4.226614133	21.24270444	FM
250090	0.102904	30.613056	2.098020082	21.12891336	20.75768445	20.64215648	0.126081288	4.001912814	21.54672808	FO
250091	0.102904	30.514833	3.652466937	20.02007117	19.37461815	19.07107071	0.412473944	4.39509166	21.1151172	FM
250118	0.102918	30.479861	3.530557158	22.27706295	21.88588547	21.67446311	0.328775088	4.518153927	21.32863391	FM
250145	0.102931	30.430139	1.8074386	21.44735074	21.00747729	20.83828727	0.09954119	4.113228932	21.74406708	FO
250186	0.102954	30.458583	2.126751017	22.75452686	21.60995321	20.71263348	0.431883192	4.321370572	22.1690623	FM
250208	0.102967	30.60025	3.498569808	22.8631245	21.71643807	20.9320578	0.584427682	1.551357082	21.28362977	FM
250260	0.102989	30.590194	2.234509188	20.64001227	20.94130709	21.15007872	0.163271396	1.040112021	21.39669128	FO
250290	0.103004	30.61925	3.253847616	21.03715732	20.53665419	20.35222853	0.36691707	1.073911663	21.26426156	FM
250304	0.103009	30.6305		3.429592391	21.87264427	21.47021944	21.1905788	0.391866631	4.204027577	21.44167488	FM
250307	0.10301		30.589056	3.582701263	20.36070485	19.6520339	19.32867113	0.542902035	4.373961139	21.2995751	FM
250319	0.103017	30.654722	2.309897329	21.92079649	21.51637808	21.37867724	0.48632343	1.202581246	21.74059101	FM
250326	0.103022	30.635944	2.777601888	21.93152351	21.23696071	20.92317674	0.077036153	3.522078118	21.09605578	FO
250327	0.103022	30.448111	2.490028526	21.39252925	20.92054067	20.70396065	0.155569785	4.052777233	21.20221551	FO
250328	0.103022	30.458194	2.681789486	22.64111693	22.04262358	21.77680644	0.438416766	1.067283579	21.71356714	FM
250329	0.103023	30.544		1.877243018	20.17797471	19.35603544	18.96062024	0.226041588	4.57419438	21.47094624	FO
250333	0.103026	30.631972	2.731762299	21.28489617	20.7413805	20.56142303	0.087249889	0.383559966	21.18990913	FO
250363	0.103039	30.599611	2.031898442	20.69820402	20.96673973	21.14448387	0.202800466	1.810136625	22.04249386	FO
250371	0.103042	30.660028	3.170831318	21.21095775	20.6669951	20.44469451	0.371806335	4.095643024	21.34740328	FM
250379	0.103044	30.57125	2.788658519	21.47285611	21.06472118	20.83482732	0.372619381	0.986247086	21.64321986	FM
250416	0.103061	30.553611	2.573089421	21.86624321	21.42801574	21.29712342	0.426814499	4.669673342	21.69197656	FM
250468	0.103078	30.652472	17.9264985	21.81625897	21.18055031	20.89106428	0.157832607	1.193497476	18.95376212	FM
250488	0.103086	30.432972	2.84071799	21.32835346	20.8339699	20.67366098	0.379449631	1.226432487	21.75850361	FM
250512	0.103096	30.574167	3.341193501	21.79635994	21.2651961	21.0205465	0.419046131	4.277903606	21.31136968	FM
250515	0.103097	30.578944	2.310355229	19.50083048	19.00140605	18.76601617	0.224834602	0.974493528	21.24751499	FO
250535	0.103107	30.654139	4.447660024	20.60528469	19.97936615	19.83761893	0.337833283	1.673075443	20.8660022	FM
250545	0.103113	30.660083	2.661852377	22.40205815	21.66927899	21.33416015	0.555949191	4.015310915	21.66932793	FM
250572	0.103121	30.51675	2.656037249	20.95149502	20.19156007	19.87872815	0.115813777	0.385126822	21.19293328	FO
250661	0.103165	30.431306	3.242613693	20.23522275	19.63129216	19.3009536	0.11990779	3.518392525	20.90058124	FO
250690	0.103175	30.604417	7.588807799	21.2971982	20.71592962	20.44980519	0.304704058	1.650580658	20.26101238	FM
250699	0.103178	30.427472	3.223251284	21.22462907	20.77493946	20.51656537	0.172300448	2.466389812	21.03745598	FO
250709	0.103181	30.474806	4.514855356	21.37281846	21.01133821	20.87963173	0.336328908	4.537578504	21.09695722	FM
250729	0.103189	30.620806	37.65081604	21.62803888	21.19833986	21.19513081	0.383673292	4.924189136	18.00862676	FM
250738	0.10319		30.597611	2.150059776	22.47061241	22.0579187	21.95834549	0.221335724	1.67161829	21.32174074	FO
250776	0.103202	30.548639	2.712027437	22.31914427	21.95157622	21.78370973	0.069014866	0.064229268	21.33986122	FO
250786	0.103204	30.643028	2.844562844	20.90699965	20.41620411	20.11738093	0.525063981	4.369593535	21.60234234	FM
250794	0.103206	30.636639	3.232027339	21.72150965	21.31284153	21.01923748	0.099559807	3.083176743	20.88779348	FO
250817	0.103211	30.638		4.507790977	20.71605953	20.03659201	19.85841093	0.488562889	1.63930013	21.0114749	FM
250855	0.103222	30.500139	3.944118035	20.10139071	19.17471909	18.71112474	0.49702055	4.481713114	21.21801611	FM
250873	0.103225	30.487889	7.329990213	20.08366572	20.21532472	20.46690522	0.297037846	5.263048351	20.37502185	FM
250889	0.103228	30.634806	56.65078001	21.52454689	21.02758668	20.51261757	0.321325461	2.557597421	18.74236802	T2
250904	0.103232	30.516417	4.088451775	21.90188016	21.59153186	21.14071014	0.452319524	4.388356318	21.18687193	FM
250926	0.103241	30.433778	4.0160887	22.14375935	21.56239174	21.34855351	0.387921191	4.778917171	21.49514856	FM
250929	0.103241	30.54775	2.1581855	22.20584679	21.90003628	21.78303154	0.186240881	1.245427145	20.63950456	FO
250938	0.103244	30.587306	21.05111699	21.76340033	21.28479438	21.23576075	0.258220817	4.351999439	18.9368709	FM
250956	0.103248	30.494083	2.782545364	21.12725782	20.47978002	20.25864291	0.088562039	4.386816525	21.33669168	FO
250969	0.103253	30.435667	3.131718591	21.8273119	21.39658943	21.28001606	0.400932064	1.065057625	21.55913832	FM
250997	0.103267	30.640028	2.245605407	21.46620677	20.75564123	20.49737187	0.13953479	4.687787893	21.23867424	FO
251017	0.103274	30.598667	3.61518217	22.04681167	21.52129186	21.3619784	0.107456411	3.477183841	20.60476248	FO
251064	0.103286	30.567806	2.30798444	20.72851843	20.20766371	20.08902156	0.130373377	4.050640345	21.16177982	FO
251069	0.103287	30.646222	18.50080735	21.68209147	21.01186666	20.95776631	0.21105661	4.342473066	18.74715876	FM
251079	0.103291	30.566333	3.998489943	19.70881125	19.60657675	10.04396498	0.444673925	0.816904797	21.23166264	FM
251080	0.103291	30.650333	1.785537887	21.81635633	21.22725234	21.0785149	0.227311643	0.210477765	21.37841517	FO
251088	0.103294	30.544639	11.35631698	22.481269	22.01544918	21.90380447	0.103255391	6.04164477	19.51449978	FM
251113	0.1033		30.501333	3.885779666	19.58001195	19.77231548	20.00558213	0.335740054	1.249360627	21.32727765	FM
251114	0.1033		30.649583	10.27502446	23.08314155	22.55333327	22.39791529	0.02795767	5.708172477	19.90877189	FM
251122	0.103303	30.441556	3.595209917	21.39017282	21.05057336	20.96431667	0.434719881	1.331888428	21.23135597	FM
251171	0.103317	30.493611	2.044780707	20.24909182	19.50960114	19.36996841	0.101773153	4.562120839	21.2666967	FO
110157	0.105945	30.688306	4.472486036	22.35949004	22.59716466	22.77699842	0.343803475	1.6688635	21.15114363	FM
110158	0.105947	30.702389	2.506801881	21.73651134	21.30560707	21.19126909	0.53037832	3.956013908	21.60569025	FM
120028	0.10514		30.813528	4.789985642	21.93290344	21.3745462	21.23028769	0.157382625	1.192131423	20.81189747	FO
120034	0.105141	30.734833	4.316042842	19.50989953	19.69822607	19.97623079	0.133283418	4.104160162	20.22379816	FO
120038	0.105143	30.671889	5.438376144	21.81041653	20.59121726	21.56017914	0.345618	1.571249634	20.58195509	FM
120043	0.105144	30.72275	8.954182087	22.2907369	21.4819956	21.40757973	0.159366223	5.757052248	19.95385478	FM
120054	0.105147	30.74225	3.170834558	22.09210697	21.51752482	21.29680767	0.158746831	5.613503414	20.20869584	FO
120055	0.105148	30.715306	4.096944336	21.46148316	20.95362874	20.80494492	0.3679136	4.463804293	19.91357503	FM
120060	0.105148	30.690639	23.21855777	21.1941584	20.77570646	20.68606816	0.378697838	1.517656308	18.70107284	FM
120064	0.10515		30.837028	4.960305195	21.43279388	20.98529773	20.83446677	0.298417996	1.579490125	20.81958847	FM
120084	0.105157	30.711472	58.80765118	22.73944337	21.93577211	21.75612856	0.213067705	1.424852335	17.47271857	FM
120092	0.105159	30.8055		2.736222579	21.92564332	21.55971997	21.47559458	0.103288796	0.973026049	21.09183787	FO
120130	0.105168	30.865389	3.659713375	22.20448591	21.70428379	21.49338396	0.073809763	1.279010877	20.58242784	FO
120147	0.105172	30.738056	3.472462857	21.92707011	21.56698133	21.37237234	0.356778808	4.594684283	21.09452476	FM
120150	0.105173	30.69575	80.83248185	20.17451223	20.38020971	20.72997885	0.275875484	3.064098089	19.98471735	T2
120220	0.105222	30.697		6.556952822	22.06094121	21.6392758	21.56744403	0.385618359	4.774491747	20.47803545	FM
120243	0.105228	30.813694	2.860365965	21.23993912	20.83299019	20.68299186	0.353858787	0.915098558	22.06506765	FM
120250	0.10523		30.851194	2.458277103	21.79535439	21.29860255	21.09157813	0.205190298	1.281656	22.12088808	FO
120253	0.10523		30.867417	3.51396088	22.27521316	21.56328285	21.52114291	0.053136747	3.896315614	20.82660839	FO
120267	0.105238	30.80825	4.736277952	22.4175297	21.96398973	21.75828288	0.196333855	1.295951919	20.34259268	FO
120276	0.105241	30.817944	9.675584161	21.43538008	20.96789964	25.73164986	0.255413251	5.682164276	19.79825787	FM
120291	0.105246	30.841778	3.396653562	21.45971274	20.93468406	20.75063753	0.445706485	4.200270209	21.23399027	FM
120297	0.105248	30.893528	2.879899412	21.72578462	21.36873939	21.21779942	0.427476502	4.037308278	21.65350039	FM
120307	0.105251	30.881972	10.96066934	20.99872833	20.14032512	20.16910398	0.047226911	3.093642442	19.80438814	FM
120308	0.105251	30.827806	3.148639932	22.34803978	21.827378	21.69505435	0.314561646	1.067217736	21.55674276	FO
120313	0.105255	30.723139	3.603648306	22.12281325	21.53541721	21.07659462	0.362047666	4.457332123	21.19067846	FM
120315	0.105255	30.829083	3.12854698	19.42885092	18.56071666	18.21927192	0.30988293	4.950007093	21.44043889	FO
120316	0.105255	30.704056	14.22721286	21.07880371	20.71950374	20.67276318	0.198145564	4.482290796	19.13992766	FM
120318	0.105255	30.807361	3.999300717	21.63743973	21.19595777	21.03278014	0.334629521	1.18277933	21.36352888	FM
120329	0.105259	30.793278	2.251718848	21.47525231	20.238345	20.22185686	0.108921756	2.146742884	22.01442327	FO
120335	0.105261	30.781306	5.953724587	21.77706525	21.31319549	21.21561879	0.317855084	4.819645002	20.64043319	FM
120337	0.105262	30.807667	2.796536082	20.75770703	20.21754113	20.05702935	0.394964883	1.193004521	21.62766188	FM
120345	0.105264	30.871361	70.78988509	22.04459197	21.750869	21.62313498	0.307869131	6.164356485	19.39630115	T2
120360	0.10527		30.882111	3.158997552	22.3938054	21.95330154	21.80937312	0.139468272	4.390088302	21.62381215	FO
120379	0.105278	30.78		3.24770665	22.2480278	21.85479348	21.72020965	0.298141451	0.824248137	21.29148011	FO
120383	0.105279	30.668028	3.432898463	21.71889992	21.20351424	21.03982852	0.539559742	4.546298878	21.22372957	FM
120388	0.10528		30.724972	5.592338219	20.95330326	20.3693476	20.28522608	0.400525269	1.25139336	20.52240929	FM
120415	0.10529		30.874139	6.669000948	21.38303269	20.92278705	20.73530359	0.407664923	1.76298457	20.74992815	FM
120446	0.1053		30.712139	28.64190733	22.43646003	21.7532006	21.77308102	0.226184386	5.306041093	20.84245112	T2
120461	0.105307	30.738139	4.955511799	21.19726358	20.72623609	20.54030394	0.36950333	1.350270602	21.02911583	FM
120465	0.105308	30.862944	4.599407102	20.78118216	20.36401057	20.23432568	0.421764462	1.291109123	19.61453304	FM
120471	0.10531		30.724556	3.352070033	20.65067976	19.92689175	19.75074021	0.266807613	0.898020878	21.97533878	FO
120480	0.105312	30.743361	1.63959564	22.32474466	21.79277195	21.65808092	0.218639185	0.912832957	21.71709718	FO
120482	0.105313	30.804972	6.59455986	20.70910065	20.49398052	20.66393423	0.373436039	5.117900421	20.48007366	FM
120485	0.105314	30.747278	10.89361176	20.79026927	20.8760146	21.12204574	0.162267356	2.647642747	19.55827871	FM
120490	0.105316	30.794806	18.61362507	21.89959457	21.43620197	21.22598964	0.073111274	5.512816186	21.68977117	T2
120518	0.105331	30.767139	4.358892877	22.2693875	21.89687917	21.67673602	0.33305631	1.393074395	20.8097163	FM
120520	0.105333	30.858917	2.572882863	20.8381697	20.32445131	20.11038273	0.09166669	0.60893772	21.18734811	FO
120522	0.105334	30.862833	3.476989593	20.3825299	20.01491376	19.89459863	0.196741026	0.805406133	21.39652692	FO
120533	0.105337	30.715028	2.795286091	21.82789633	21.39407711	21.21242534	0.360952947	0.220607984	21.30730566	FM
120534	0.105337	30.745056	2.685019068	21.93811053	21.4534134	21.34217584	0.004339096	2.975639472	20.93690234	FO
120535	0.105337	30.762389	3.09486285	21.47358751	20.99394759	20.91048742	0.392376804	0.924412885	21.31785258	FM
120541	0.10534		30.855583	3.196887861	20.17311443	19.39217433	19.08301061	0.453935526	4.457709505	21.30102238	FM
120550	0.105343	30.693972	3.312103627	21.87488981	21.27160838	21.12733751	0.4947941	4.352158351	21.43443976	FM
120555	0.105345	30.788694	1.530436736	22.25074704	21.75379962	21.54456828	0.201565049	4.793272041	21.82986563	FO
120565	0.105349	30.689833	5.877569814	21.69839195	21.27427153	21.12277493	0.24852521	4.648356099	20.47441463	FM
120571	0.10535		30.683972	5.084135703	20.70677816	21.01494929	21.26494662	0.374430516	1.593593584	21.07437882	FM
120572	0.105351	30.821583	2.963616419	22.30993422	21.74313069	21.55146048	0.425711978	4.055510223	21.53338356	FM
120573	0.105351	30.72925	3.9478224	22.07219476	21.40724422	23.61514021	0.512258048	4.427746861	20.86228529	FM
120578	0.105352	30.671861	4.452371199	21.00850253	20.34323165	20.21662641	0.295726115	1.680798892	20.14294254	FM
120580	0.105352	30.822806	2.295072671	21.13473534	20.59909958	20.47694945	0.083112177	0.233869456	22.01947234	FO
120583	0.105353	30.729583	1.705477835	20.61018673	20.09111669	19.90535478	0.200325605	4.305475041	21.36336683	FO
120608	0.105369	30.732528	2.536536107	21.19635651	20.61925119	20.69853058	0.358160028	4.279959205	21.63539282	FO
120611	0.105371	30.883028	3.791824525	21.67269438	20.44448579	22.06961554	0.323041766	4.232275803	21.41962079	FM
120615	0.105372	30.684389	3.192986403	21.36184244	21.09479168	21.01506515	0.343407331	4.331099738	21.40199363	FM
120616	0.105371	30.783167	4.281020457	21.25705164	20.38492854	20.0435618	0.325750199	4.231566336	20.80293034	FM
120620	0.105372	30.751333	2.396986234	21.96694616	21.24019271	20.87337602	0.452946177	3.986605051	21.72496686	FM
120645	0.105382	30.767611	2.298632167	22.0962691	21.55966651	21.30110637	0.062027265	0.697186997	21.31755397	FO
251318	0.103356	30.520389	1.34861067	21.3020366	20.93908638	20.73452706	0.370522967	1.189303603	21.88843169	FO
251360	0.103366	30.435333	5.316478479	21.15222387	20.80595619	20.66703605	0.42468369	4.633920679	20.63797978	FM
251363	0.103366	30.438667	1.894231952	21.11966893	20.41848896	20.16772026	0.179079753	5.047375447	21.9100407	FO
251374	0.103371	30.431417	6.601521156	20.47017993	19.72522618	19.46303362	0.3843819	1.797159588	20.28304754	FM
251378	0.103371	30.588861	6.746739209	21.70670965	21.13989685	21.01306242	0.389643138	1.59871171	20.39789906	FM
251392	0.103374	30.582028	10.97568329	21.91951069	21.40335579	21.10253208	0.035448333	3.617163146	19.84785857	FM
251454	0.103387	30.610167	6.175560484	22.01385735	21.52033236	21.21103678	0.417902468	1.410435764	20.5804349	FM
251458	0.103389	30.548972	3.62843246	20.79411738	20.43258445	20.24621548	0.317556101	4.566058467	21.07145898	FM
251466	0.10339		30.522167	2.322745433	21.29925989	20.72656545	20.42097787	0.396368639	3.886000842	21.71015166	FM
260018	0.102362	30.514972	3.269489711	21.48201953	21.08846897	21.04054891	0.396631543	1.113517588	21.52773489	FM
260040	0.10247		30.579889	1.793845037	22.49751473	21.88650321	21.65750954	0.201903858	4.699015699	21.68270755	FO
260049	0.10249		30.492583	7.123890433	22.25084452	21.33749947	21.66410348	0.440191023	4.974289852	20.27481255	FM
260057	0.10252		30.559722	1.924833614	23.36499754	22.16326114	21.14076287	0.202250406	1.204219454	21.77858677	FO
260063	0.102526	30.574167	1.437995648	21.01157488	20.62710476	20.44629239	0.152922518	3.783323031	22.16372296	FO
260070	0.102531	30.646639	7.73766618	22.15258934	21.44523266	21.28127228	0.210100654	5.33617572	20.11914977	FM
260142	0.102648	30.476778	1.922034423	20.39882294	19.62259094	19.37204526	0.201027703	4.865827147	21.80927104	FO
260160	0.102665	30.580972	3.025263701	22.38292491	21.8573076	21.70927738	0.485082732	4.034613171	21.4950479	FM
260181	0.10269		30.466972	1.654919158	21.34266728	20.755206	20.53223495	0.174700805	2.966365023	21.96783495	FO
260204	0.102711	30.502361	7.430680297	21.33820155	20.65482267	21.19777376	0.394233343	4.70830374	20.27838356	FM
260218	0.102724	30.513972	2.852569454	22.10706512	21.62865437	21.64025606	0.462634069	4.171193227	21.73914451	FM
260226	0.102728	30.606333	3.496375271	21.59814348	21.14224574	20.88142829	0.327661456	1.163823759	21.47576858	FM
260242	0.102741	30.499222	10.93356099	21.80545062	21.0959906	20.75689834	0.145613285	1.940052926	19.71520199	FM
260295	0.102773	30.6415		3.860388927	20.58759288	20.87736755	21.15743518	0.618969933	1.242941533	21.1904833	FM
260297	0.102774	30.466611	3.476606213	20.53169652	20.03784495	19.86627857	0.585194335	1.580765582	21.45621791	FM
260315	0.102781	30.511222	3.371552397	21.45300345	21.02249668	20.83091631	0.283684558	3.704481901	20.88703051	FO
260340	0.102797	30.539778	8.363203831	20.59076512	20.4491698	20.56025666	0.532783942	2.255502038	19.84591087	FM
260383	0.102817	30.491917	4.597262973	21.73506645	21.37189789	21.21571608	0.553486444	4.239071095	21.10517851	FM
260397	0.102824	30.519056	20.26972516	22.0464005	21.48289212	21.20771634	0.438177888	5.019956469	18.90847645	FM
260398	0.102824	30.426333	2.64876615	21.39367045	20.68915848	20.48562486	0.487931307	4.264963148	21.57124898	FM
260417	0.102833	30.484194	2.461699341	21.2460296	20.83598675	20.64975641	0.047874617	3.114705391	21.31097452	FO
260422	0.102835	30.426389	2.196361376	21.77228649	21.44009192	21.21102222	0.112024825	0.858455382	21.32202705	FO
300022	0.105204	30.377556	2.115520744	21.80370571	21.27648161	21.20927721	0.473964404	4.014373247	21.98473406	FM
300043	0.105256	30.390389	2.592392918	21.76474121	21.02568162	20.73271445	0.439811961	4.359280937	21.91902945	FM
300094	0.10543		30.232639	4.509852441	21.7435522	21.28375817	20.99004371	0.394954456	4.467292811	21.0288471	FM
310013	0.104595	30.340139	2.8358481	20.5513865	19.79543353	19.56196361	0.335612662	1.001552791	21.55514945	FO
310047	0.104642	30.386		23.1264126	22.30390317	21.68366927	21.46703388	0.236569556	1.479203795	18.91583009	FM
310059	0.104652	30.367417	1.859584559	22.12599809	21.51902607	21.48479838	0.218609075	4.36416059	21.63767257	FO
310073	0.104664	30.377944	3.696807542	20.83891592	20.28453522	20.06410524	0.426130942	1.366702659	21.27343203	FM
310123	0.104718	30.366111	2.050258133	20.82153884	20.37513931	20.22990439	0.117126218	4.800074918	21.57394623	FO
310125	0.104723	30.393		5.080710416	19.98546185	19.25775378	20.0426996	0.404727546	1.586168667	20.87778967	FM
310132	0.104733	30.389417	5.416318908	21.47607002	21.13696575	21.01455746	0.414198056	1.438010048	20.63516086	FM
310180	0.104802	30.315444	23.40506867	21.02888614	20.41204319	20.17639512	0.274961552	1.824273495	18.64764437	FM
310241	0.104907	30.318806	2.67468378	21.78943595	21.31545793	21.07944238	0.03100101	5.395219093	21.37488206	FO
310290	0.105006	30.387306	2.8951177	19.59889505	18.90392337	18.65785415	0.434827928	3.853899621	22.01938786	FM
320151	0.104064	30.294361	7.277975003	19.91633939	19.30273284	19.26494069	0.336974066	4.743450335	20.14984017	FM
320237	0.104091	30.293111	3.233168476	21.28265279	20.83207397	20.62909735	0.102965105	2.622272277	20.89522086	FO
320252	0.104099	30.2125		2.719535116	22.06508673	21.65317238	22.46867511	0.084044345	3.294009995	21.22220837	FO
320278	0.104108	30.264917	3.511266089	20.64593944	19.81325999	19.59910999	0.180052434	0.687601465	21.09444283	FO
320301	0.104122	30.225111	4.361784764	21.40015902	21.08898288	20.87481991	0.413406537	1.441597748	21.15752907	FM
320302	0.104122	30.230472	3.713512397	21.52536516	20.66820648	20.20317763	0.129461079	0.812661579	20.87767127	FO
320322	0.104128	30.338944	6.739114178	20.74205346	19.82022262	19.46863146	0.1406606	4.599191487	20.53564929	FO
320467	0.104184	30.361583	4.771356248	21.05664807	20.45828097	20.20978457	0.445110357	4.578829594	20.96121885	FM
320579	0.104229	30.201472	2.600543772	21.78938563	21.4167661	21.2839052	0.245142676	4.525223343	22.03439949	FO
320618	0.10425		30.270528	2.914666401	21.90336681	21.45772517	21.30677687	0.347467398	3.63291906	21.67804989	FM
320670	0.104277	30.353361	18.3933065	21.59588796	20.96050015	20.7050441	0.339525437	1.706882352	19.21464344	FM
320762	0.104335	30.352528	11.00158485	20.90116675	20.41221633	20.23048845	0.176505307	1.739666932	19.74817325	FM
320766	0.104337	30.350722	1.966327712	21.5306597	21.1032705	34.12331252	0.159678124	4.090799466	21.7695542	FO
320806	0.10436		30.312333	2.419651586	21.66663247	21.29841478	21.09619006	0.466306917	4.151679487	21.75906887	FM
320882	0.104399	30.285333	3.439575907	19.63687707	18.79798235	18.43246939	0.465499987	4.246966316	21.45779777	FM
320922	0.104423	30.247694	3.282927341	19.98481604	19.27323113	19.03252545	0.424443083	1.023732757	21.20252492	FM
320949	0.104439	30.26525	3.47095863	21.53955015	21.3230478	21.253056	0.387612273	4.285047174	21.55945813	FM
320953	0.10444		30.248389	2.826968392	21.89314571	21.2528643	21.30385469	0.399227972	1.180144877	20.95779117	FM
320970	0.104453	30.323722	1.596254992	19.90311179	19.28967371	19.08286066	0.231724158	3.896093189	21.75945573	FO
320984	0.10446		30.276361	3.081658087	21.82453294	21.24736577	21.1340525	0.37088431	1.072893937	21.79441508	FM
321026	0.104492	30.168111	2.770099806	21.76717058	21.34318447	21.16675375	0.456381316	1.128950423	21.96082367	FM
321055	0.104517	30.350444	2.459338158	22.16408323	21.62897344	21.37329429	0.084970331	1.463799818	20.8612055	FO
321079	0.104531	30.331556	3.385262774	21.58088697	21.08004129	20.85973234	0.340815105	4.310261459	21.60970543	FM
330028	0.103462	30.321139	8.165441549	20.92768129	20.16881194	19.8540611	0.27631929	5.065242236	19.97484216	FM
330088	0.103488	30.310583	11.26402178	21.23085153	20.85953363	20.78933124	0.246445071	1.572152241	19.85460091	FM
330090	0.103489	30.265194	2.521643338	21.77474649	21.11595886	20.93325005	0.4955367	4.570982038	22.29382864	FM
330091	0.10349		30.337278	1.666351974	20.60083749	19.78222296	19.4439548	0.11733529	1.223703331	21.84814059	FO
330093	0.103493	30.281444	2.796170115	19.67864076	18.77863159	18.45519753	0.129998301	0.866086445	21.1969264	FO
330103	0.103499	30.33625	2.468833944	22.99113734	22.18582917	21.81190762	0.605308476	3.939311151	21.71125586	FM
330105	0.1035		30.305694	5.197817268	21.84996916	21.28398993	22.98379673	0.154018916	1.597225158	20.074372	FO
330111	0.10351		30.251444	2.730336916	21.72662883	21.12469938	20.73491868	0.461731515	1.002888339	21.22400221	FM
330136	0.103524	30.267694	1.946149385	21.16773771	20.54191	20.27885934	0.093215524	4.245859251	21.4611266	FO
330183	0.103546	30.289528	6.158502577	20.72049203	19.99088074	19.70812445	0.355484532	4.718333635	20.62594554	FM
330208	0.103556	30.267583	2.197227167	20.59913569	19.77535233	19.46679255	0.490942037	0.824892185	21.94952719	FM
330217	0.103561	30.226972	2.401476274	21.34134521	20.6410709	20.27229455	0.059325869	2.382259977	21.19836848	FO
330241	0.103573	30.325306	2.224255058	19.97915735	19.7931828	22.27781317	0.438917062	0.90008625	20.86719689	FM
330304	0.103606	30.203056	3.978759031	20.36339856	19.91497232	19.70697996	0.422671453	4.242572304	21.10229114	FM
330348	0.103621	30.247111	1.965739785	20.38570725	19.54951261	19.38717359	0.212019048	1.541798764	21.61893242	FO
330368	0.103631	30.347722	5.212717075	21.3806251	20.93118703	20.78416799	0.357648505	1.017125941	20.53544407	FM
330371	0.103632	30.242389	2.274651128	20.64341091	18.89072597	20.29651324	0.473515203	3.922521354	21.95665058	FM
330383	0.10364		30.22675	8.894234981	21.57742932	20.96696543	20.74841496	0.369247012	4.749650616	19.87318983	FM
330414	0.103657	30.285		5.955799006	21.24367631	20.84316319	20.5852222	0.425790967	4.741392169	20.45207035	FM
330436	0.103666	30.31375	1.626253422	22.38381509	21.86647656	21.70604128	0.190415946	4.093782262	21.91667932	FO
330437	0.103666	30.265		2.071995532	21.07692664	20.71621836	20.53847569	0.173249014	4.278913748	21.69471131	FO
330439	0.103668	30.351972	26.1768694	21.30094164	21.2617008	22.48326285	0.329558902	1.431621681	18.46043515	FM
330479	0.103691	30.223917	3.088934639	21.80314153	21.32222152	21.05296086	0.296417188	1.109962096	21.45934364	FO
330481	0.103691	30.268056	4.024409322	20.84531346	20.30973933	20.12531148	0.198163124	1.117217971	20.70989741	FO
330502	0.103705	30.24075	6.493847767	21.16476745	20.76022509	20.70525227	0.38227196	1.449127193	20.40767071	FM
330509	0.103709	30.215917	1.419431419	21.02906784	20.17516929	19.83098563	0.114337898	1.538856523	21.92322285	FO
330521	0.103714	30.281028	4.37592851	21.81040603	21.37517739	21.12950929	0.482405335	1.494615147	20.94686884	FM
330574	0.103728	30.229		5.034521263	20.3314383	20.05793298	20.01460564	0.113686091	1.773167823	20.80606593	FO
330607	0.103738	30.24225	3.648568895	22.12502329	21.49329054	21.31405663	0.463924347	4.288652513	21.21372368	FM
330694	0.10376		30.250417	1.571040572	21.41878437	20.00725086	18.9972586	0.185075537	3.461139829	21.91549131	FO
330712	0.103764	30.293139	7.407495669	22.55861962	22.12977101	22.00708112	0.384103422	4.673716225	20.08948865	FM
330731	0.103772	30.304417	4.639941122	20.91075196	20.25367838	19.9664776	0.36307255	1.26863358	20.84885656	FM
330748	0.10378		30.240528	5.044922341	22.63561208	22.37690262	22.27984408	0.429954328	4.566012159	20.81215919	FM
330785	0.103799	30.324889	10.80319133	22.39945092	21.96428664	21.77162154	0.148128118	0.247580559	19.73367305	FM
330799	0.103805	30.289389	24.46121851	21.46004862	21.41742961	21.45195278	0.412482005	2.300254874	20.83328525	T2
330804	0.103809	30.360722	5.564907561	22.4541745	21.9908778	21.7570465	0.268815235	1.422886407	20.55872475	FM
330847	0.103828	30.292167	18.590682	22.4207621	21.99008296	21.81347363	0.180495519	4.73309213	19.10585167	FM
330865	0.103835	30.295639	6.458841412	22.36558525	22.11506317	22.01600585	0.250859081	1.745137911	20.51501382	FM
330880	0.103843	30.239889	3.789974938	22.16539983	21.79222383	22.01192423	0.548283762	4.461996675	21.66017915	FM
330900	0.103851	30.22325	1.784444356	22.97154639	22.58556372	22.47435631	0.194929614	1.366677758	21.82984541	FO
330907	0.103854	30.338028	4.098319522	22.29089077	21.90717917	21.74068918	0.486176224	4.246059913	20.78455832	FM
330912	0.103855	30.303556	4.192471323	22.43069151	22.01681469	22.21082414	0.180863025	3.906113408	20.55953829	FO
330913	0.103856	30.267722	2.21510839	21.47568352	21.22032224	24.28664831	0.51265643	3.523364684	22.13959415	FM
330941	0.103868	30.17725	2.830932364	22.08174677	21.81798973	21.70550149	0.435543119	4.353160275	21.77165542	FM
330942	0.103868	30.328472	2.510631044	22.13161271	21.8056301	21.66108271	0.267043934	4.280531125	21.87228719	FO
330945	0.103869	30.247333	4.239400136	22.49420521	22.08035569	21.90982556	0.192653159	0.918272085	20.32039232	FO
330947	0.103869	30.301306	4.128343584	22.16713666	21.85498624	21.70668943	0.453060034	1.319178218	21.00552274	FM
330967	0.103879	30.209528	1.973364794	22.20107685	21.64080624	21.8625777	0.070279527	5.705273133	21.65405801	FO
331039	0.103913	30.294417	1.549217537	22.57637284	22.39645093	22.22133392	0.13536074	3.794195677	21.65730585	FO
331040	0.103913	30.266139	2.99897307	22.04732331	21.68892567	21.53062723	0.48537417	1.41920322	21.10955103	FM
331047	0.103918	30.272028	2.84611002	21.98233859	21.72218484	21.58335111	0.059329472	6.260568171	21.03638555	FO
331073	0.103927	30.263556	4.398071226	22.55532376	22.19670851	22.06770799	0.439208808	4.501172423	21.15652082	FM
331110	0.103939	30.194583	2.081076812	22.14088133	21.93229294	21.80911167	0.138476042	0.305845187	21.6937804	FO
331113	0.10394		30.305361	3.696914146	21.81438814	21.5503416	21.4541048	0.462880301	1.060387843	21.17926103	FM
340009	0.102889	30.380806	2.568578531	22.18701402	21.79119486	21.85829262	0.507994425	1.408541402	21.9332467	FM
340034	0.102915	30.275972	7.384667949	22.35427712	22.01974218	21.84022522	0.213972857	2.681499658	20.32485597	FM
340047	0.102922	30.345917	1.896656017	22.57361089	22.2207701	22.06656206	0.089831692	5.189237922	21.82288883	FO
340052	0.102929	30.366		3.28166681	19.62717168	19.92524685	20.19206223	0.072641604	3.582837874	21.12730762	FO
340056	0.102931	30.334556	3.449292873	22.5942194	22.21840543	22.07784698	0.335248174	4.496184354	21.54829071	FM
340057	0.102933	30.336167	2.759011422	20.01250918	19.59826743	19.42618214	0.454179125	1.236018944	21.60008101	FM
340071	0.102942	30.289639	3.985809946	22.73517563	22.33097981	22.17812656	0.335532943	4.538213428	21.52210971	FM
340076	0.102946	30.306944	1.763809624	22.35383871	21.95291108	21.78161717	0.215499672	4.225327326	21.75705536	FO
340109	0.102982	30.377083	3.271032985	21.73057537	21.59431612	21.50171895	0.093869682	6.026490335	20.8222827	FO
340118	0.102989	30.324722	4.923444392	22.10376609	21.67222371	21.4569596	0.360817176	4.753323713	20.90253319	FM
340124	0.102992	30.341833	12.84647906	22.34831931	21.90518853	21.84221288	0.092878198	1.810008107	19.62543076	FM
340180	0.103034	30.186556	2.262487866	21.5684568	21.30909439	21.27807895	0.510942098	0.901863746	21.74754649	FM
340193	0.103042	30.183972	5.705200286	21.59231209	21.26952242	21.17101377	0.330800587	4.961943988	20.64489294	FM
340221	0.103069	30.387944	3.363414644	21.55662414	21.07609094	20.85846197	0.456691382	4.334192558	21.38172725	FM
340222	0.103071	30.296639	1.641716259	21.96730497	21.59711282	21.44768239	0.116709993	4.20307667	22.44324946	FO
340256	0.103096	30.31725	3.38521808	22.65227378	22.13602312	21.8585887	0.12293781	3.154589204	20.67331431	FO
340259	0.1031		30.327		4.681110473	19.65277775	18.90513904	18.66576697	0.234082192	4.435760108	20.83044915	FM
340267	0.103105	30.263306	4.0966825	21.94143038	21.66901456	21.57629117	0.269689611	3.981781295	20.43715126	FM
340268	0.103106	30.337083	3.618651633	21.71101483	21.29426066	21.30643618	0.244676312	0.468288135	20.8169466	FO
340274	0.103109	30.354694	4.379216994	22.41738952	22.00440727	21.89705446	0.401880186	1.337691763	20.98928455	FM
340288	0.103134	30.365528	5.639819489	21.58063349	21.20769483	21.12227999	0.305198718	4.704301532	20.53586941	FM
340294	0.103139	30.381806	3.228039695	22.09074757	21.58176817	21.42949777	0.119551355	0.158048167	20.77551196	FO
340355	0.103168	30.308444	2.640066025	22.65825523	22.15006835	21.90120698	0.517463293	1.080143936	21.86129238	FM
340390	0.103183	30.346472	2.706245292	21.8370278	21.30135027	21.05401717	0.059806678	5.250289374	21.04614856	FO
340412	0.103194	30.300056	1.920335801	22.26408317	21.86824479	24.27165094	0.187668316	4.817440803	21.57493141	FO
340457	0.103228	30.321611	7.580058221	19.60246392	19.1215811	19.02032982	0.394317869	1.892860735	20.1570936	FM
340473	0.103242	30.370222	2.232271995	22.20926299	21.79839712	21.63511765	0.096001624	1.350266608	21.34460295	FO
340480	0.103245	30.241111	19.6101455	20.78559367	21.15282026	21.42823915	0.297114708	4.916874454	18.95728579	FM
340509	0.10326		30.385		5.613273661	22.72989267	22.27524941	22.06695961	0.454059797	1.490568642	20.51252435	FM
340555	0.103281	30.239167	4.112979849	22.13135362	21.69423253	21.41261628	0.510838241	4.494334671	21.12775414	FM
340563	0.103286	30.300556	2.322030237	20.42946821	19.74717678	19.53082213	0.158034152	1.68061131	21.52214185	FO
340567	0.103288	30.3675		2.570870663	21.78392013	21.37472905	21.36457293	0.047063775	4.427229217	21.07972335	FO
340605	0.103308	30.202139	2.337866973	22.61151344	22.08101484	21.94167189	0.146314942	6.258624657	21.36085507	FO
340623	0.103314	30.368639	2.09032325	21.82852591	21.6258459	21.52246964	0.138219711	4.394885363	21.32711938	FO
340627	0.103316	30.307167	2.293204757	21.47478579	21.15959565	21.01145315	0.366569928	4.277984937	21.85877952	FO
340667	0.103335	30.238833	9.841968938	18.33280114	18.51647479	18.7378673	0.05083262	6.27815333	20.06561045	FM
340669	0.103337	30.2925		2.875635959	18.90352074	19.17706492	19.46093568	0.493930346	0.755302903	21.49296701	FM
340670	0.103338	30.339639	3.974811545	21.7032878	21.48985582	21.40225832	0.168716322	0.85899968	20.46017693	FO
340675	0.103342	30.200917	2.339701631	20.23811237	19.68551221	19.43496839	0.405560892	3.990706601	22.10898627	FM
340702	0.10336		30.22475	2.670560784	22.25441082	21.86514994	21.6960065	0.089438784	3.305502686	21.30008007	FO
340750	0.103389	30.36575	4.884520571	22.27092554	22.02750161	21.85419315	0.373906168	4.499171231	21.04131599	FM
350007	0.102373	30.368444	2.021485764	20.88450029	20.38181891	20.15024151	0.07425586	3.929750487	21.55399446	FO
350010	0.102384	30.273389	3.326541811	24.61633551	23.39572386	22.08620428	0.114333365	4.955416123	20.87995834	FO
350030	0.102486	30.331861	3.647427047	22.23916078	21.84674463	21.70804503	0.352114004	1.05766355	21.12908167	FM
350035	0.102504	30.232528	5.405129354	21.01093187	20.54623738	20.37603175	0.369040919	1.659431442	20.77408326	FM
350058	0.102575	30.323278	1.468290992	22.57081233	22.11355942	21.87800786	0.180641028	3.735283566	21.94198524	FO
350063	0.102594	30.300139	3.453218867	21.50596612	21.09132995	23.1000758	0.257228852	3.076817041	20.86851343	FO
350071	0.102618	30.338528	3.767532256	21.99631703	21.6853716	21.57358386	0.070981125	3.728872568	20.68030668	FO
350091	0.102666	30.305694	1.644812525	23.31786761	22.35092497	20.7134952	0.205822158	0.673303918	21.3351031	FO
350094	0.102679	30.327667	3.028050446	22.14990579	21.73187427	21.57681706	0.489037157	4.027786944	21.52512249	FM
350101	0.10269		30.360389	1.832904939	22.34758536	22.1226	21.98458319	0.172493253	0.48439671	21.58343518	FO
350104	0.102699	30.213944	1.871064813	21.79042977	21.43286042	24.0265484	0.144422094	4.821291639	21.76644735	FO
350116	0.102734	30.36125	2.060224915	21.91167726	21.48198437	21.30306871	0.122596628	1.312834475	21.54089365	FO
120660	0.10539		30.752861	1.756006174	21.21410216	20.86083402	20.6907431	0.123123894	0.846015362	21.84849063	FO
120662	0.10539		30.815639	9.031772922	21.89829072	21.41113382	21.18974005	0.173047242	3.117948791	20.13958968	FM
120665	0.105392	30.884139	2.13831513	21.16425048	20.69009693	20.49351757	0.114672654	4.954457351	21.40919594	FO
120673	0.105395	30.885361	2.224158587	21.48723957	20.71088438	20.5767982	0.115409787	5.349825272	21.36330155	FO
120675	0.105396	30.697028	1.677856011	21.61379031	21.02902597	20.73119647	0.189426489	1.509771319	21.75314787	FO
120677	0.105399	30.800944	3.231212734	20.39553845	19.69690252	19.43101233	0.408963101	4.204755631	21.67700677	FM
120685	0.105405	30.714556	1.534393245	21.87057359	21.45581905	21.28594315	0.16536273	2.403698397	21.48925048	FO
120689	0.105406	30.721639	4.134467929	19.44623249	18.63852399	18.32724966	0.36967296	1.431261157	21.26237773	FM
120697	0.105409	30.827667	3.166800818	21.9716279	21.58676288	21.45461608	0.358269978	1.168014639	21.40874473	FM
120705	0.105412	30.881194	4.59998471	22.84230448	21.82260176	21.16296683	0.430406919	1.471261658	20.84758929	FM
120744	0.105426	30.9015		7.750998904	21.12305048	20.93287422	20.83930375	0.360138015	5.434166432	20.14040175	FM
120750	0.105429	30.707944	2.816132222	22.34875423	22.01165621	21.76677874	0.541890028	4.263436568	21.72204043	FM
120759	0.105433	30.863833	3.718305275	21.3444	20.70626254	20.51360732	0.544642929	4.280301118	21.24072704	FM
120765	0.105434	30.705833	2.494777158	22.05468969	21.48323865	21.2148457	0.581968415	0.77448264	21.74553376	FM
120774	0.105437	30.749333	12.18181763	26.33031072	20.86516477	21.94291689	0.145126301	4.573414325	19.44240269	FM
120779	0.105441	30.718083	4.061703637	22.191508	21.71766002	21.81041913	0.604394921	4.724236674	21.03032992	FM
120781	0.105442	30.672917	4.206916727	22.36612616	21.82600542	21.90474017	0.427730556	4.30389548	20.89771626	FM
120784	0.105443	30.711111	3.333678175	21.36960096	21.07007454	21.00506818	0.30526526	4.308266299	21.21024824	FM
120796	0.105448	30.857806	4.576584534	21.25464016	20.84996933	20.7144979	0.299496249	4.697609173	20.8146471	FM
120802	0.105452	30.763444	3.06299365	21.19132275	20.63854255	20.41418345	0.510722518	4.407055947	21.49197864	FM
120814	0.105457	30.891556	2.066085135	24.05252396	22.42521301	20.73719624	0.562822772	0.446560801	21.72876478	FM
120821	0.10546		30.729111	14.33058499	23.14661669	22.08736929	21.28509592	0.143139706	0.560831356	21.18924402	T2
120822	0.10546		30.718889	3.267281611	21.57836722	21.39525645	21.35219779	0.362500493	4.101475464	21.47495938	FM
120827	0.105463	30.880861	9.130835733	22.64699609	22.14440987	22.01333523	0.205246154	2.453096516	20.07436615	FM
120835	0.105465	30.858694	3.079030645	20.89384387	20.50821739	20.32029239	0.058037483	3.715359925	20.84230382	FO
120838	0.105466	30.724444	1.967625408	22.67770416	22.225597	22.04701046	0.193930358	4.061897517	21.57307424	FO
120841	0.105468	30.707944	3.361342273	21.84696236	21.5978873	21.48916105	0.361707563	1.253108091	21.58873764	FM
120847	0.105471	30.892528	1.678471093	22.69961496	22.24762718	22.03210494	0.17819216	4.257273565	21.92998794	FO
120858	0.10548		30.807472	3.000306586	20.55503013	20.03440356	19.79557521	0.598293873	2.040129105	21.39304387	FM
120881	0.105494	30.782639	4.490737553	22.07152188	21.69806806	21.60874487	0.244420432	4.405672461	20.39188387	FM
120888	0.105498	30.698167	2.268312364	21.75258525	21.48450251	21.6259933	0.079035755	5.366091989	21.51636116	FO
120896	0.105502	30.711417	4.654343806	21.85690222	21.31093409	21.13190788	0.105261293	4.581069771	20.28482844	FO
120900	0.105504	30.721333	75.79095441	22.720289	22.3092752	22.12728194	0.0465591	0.996856057	20.21468513	T2
120905	0.105508	30.700417	10.48468426	22.45540325	21.03170087	20.59504313	0.192689441	3.849991962	19.87062646	FM
120906	0.105508	30.78525	4.177376003	22.018525	21.8593123	21.79643289	0.370953301	4.026208387	21.14094593	FM
120907	0.105509	30.708667	4.36274958	22.27618545	21.90293803	21.73967652	0.375842385	4.86424549	21.06181472	FM
120918	0.105514	30.69075	2.529479471	22.47829835	22.01889251	21.80658108	0.450918907	0.992083008	21.91634627	FM
120926	0.105519	30.700472	3.456220654	21.50139838	21.17726606	21.0024169	0.553465846	1.062939377	21.26686109	FM
120927	0.10552		30.7965		2.639087781	23.4251483	22.10406676	20.55707588	0.120850665	5.490569483	21.04018869	FO
120931	0.105523	30.885806	4.101859959	23.68871149	21.96514523	23.53993312	0.408045456	4.285057168	20.99754402	FM
120943	0.10553		30.804917	3.267864593	22.03640187	21.1397932	21.0356978	0.361080526	1.094006591	21.35523817	FM
120947	0.105536	30.677611	3.357424986	24.12253536	22.885611	20.80836524	0.424539607	4.247816539	21.34342153	FM
120950	0.105537	30.713583	3.710180834	22.78787061	21.6648336	22.03114422	0.509569568	0.870931119	21.26991454	FM
120968	0.105544	30.856917	3.205039922	22.32277652	21.82968128	21.5660872	0.487775237	0.848621152	21.06612756	FM
120975	0.105551	30.873667	3.383833131	21.83799362	21.46854694	23.41637551	0.156605379	2.314792357	20.97446075	FO
120985	0.105553	30.812417	3.606689743	23.5831604	22.32770856	20.61878515	0.411143408	4.261909281	21.1622792	FM
120990	0.105557	30.797556	85.86753727	21.78361272	21.24819414	21.18969943	0.378358945	1.937396811	19.42150116	T2
120991	0.105557	30.726806	4.456317717	21.72405355	21.09435028	20.69923364	0.329388459	4.70744918	20.96428051	FM
120992	0.105557	30.729417	2.930288829	22.25604481	21.69687469	21.77122562	0.495791763	3.949052334	21.62596122	FM
121002	0.105567	30.786833	11.5444808	22.24336135	21.95755639	21.8933529	0.108243934	5.236904962	19.2731785	FM
121018	0.105576	30.785944	7.364517937	21.6486274	21.14029779	20.96401552	0.444027503	1.633513306	20.26307592	FM
121026	0.105578	30.734222	2.194293771	20.81378728	20.30590907	20.10628902	0.447948231	1.024592679	21.81284547	FM
121030	0.105579	30.809778	2.975067313	21.74246658	21.69613565	21.69443631	0.580138799	3.765125761	21.55467657	FM
121032	0.105579	30.815806	2.563211921	21.79465432	20.43822705	19.20060217	0.23956249	4.272321189	21.8967111	FO
121033	0.105579	30.86375	1.984959968	21.90705226	21.52415159	21.33339474	0.242177404	1.979066101	21.76174597	FO
121040	0.105582	30.690222	2.441423882	21.85974276	21.53836736	21.44464393	0.417406755	4.425024729	22.01071647	FM
121061	0.105596	30.728444	2.034962439	22.03146265	21.6778877	21.60276334	0.135803451	5.191897395	21.54580366	FO
121062	0.105598	30.894778	1.404641466	24.1893266	22.8412681	21.11329475	0.106747907	0.603531557	22.00081706	FO
121066	0.105602	30.808861	2.699890599	23.0979649	22.49307541	22.17647053	0.466963431	3.995563042	21.5206048	FM
121070	0.105603	30.832972	1.397833785	21.56257295	21.30671636	21.20797465	0.345309824	4.512503762	21.78351226	FO
121101	0.105627	30.810667	6.120428176	22.18641445	21.82628724	21.69053331	0.46331591	1.425569682	20.59912053	FM
121105	0.10563		30.731		2.700516192	22.67910045	22.20751907	21.96548112	0.367995437	4.14751284	21.4169704	FM
121123	0.105644	30.7785		9.636311694	22.60400679	22.16742889	21.97171809	0.11741204	3.92528906	19.95527993	FM
130018	0.104567	30.848389	27.68625267	22.57150431	22.25185751	22.13918413	0.080121435	1.345919432	18.2853106	FM
130126	0.104579	30.870361	3.12264126	21.74263322	21.23535809	21.03218339	0.05332857	0.373306458	20.83245481	FO
130150	0.104581	30.850472	4.14081108	22.14332772	21.61184928	21.4683427	0.319845365	0.711534854	20.71430931	FM
130157	0.104582	30.870306	8.31343704	22.56981878	22.13815149	21.97667623	0.195767531	5.569901768	19.77402924	FM
130158	0.104582	30.680583	6.11225769	21.89936195	21.48713182	21.3202955	0.315142352	1.67445886	20.82583275	FM
130184	0.104585	30.840722	6.716166223	22.83302705	21.39106225	20.62153439	0.352715149	4.785972229	20.15780197	FM
130191	0.104585	30.871667	6.134192136	21.73540823	21.10571014	20.84864765	0.421603159	4.435201251	20.3590851	FM
130205	0.104586	30.763306	3.245076031	22.04296752	21.44408175	21.59771315	0.03543502	1.715344847	21.13049434	FO
130230	0.104588	30.875194	4.102910152	22.10560243	21.79076584	21.67664873	0.153670617	0.294121154	20.30748344	FO
130257	0.104591	30.872111	7.268896628	21.81785143	21.33456591	23.53499085	0.252873013	2.027369328	20.03181726	FM
130504	0.104616	30.710583	8.737238847	22.59386815	22.22107333	22.06469448	0.116586451	1.719826973	20.47327956	FM
130513	0.104617	30.845472	4.29882065	22.06071953	21.60925366	21.55862099	0.208544251	4.349048225	20.98452504	FO
130522	0.104619	30.882472	4.973872655	22.34826535	21.98845027	21.83186419	0.216977734	4.035418394	20.80484794	FM
130526	0.104619	30.67675	4.687014804	21.78884613	21.38705575	21.23109212	0.346998622	4.209455101	20.88548124	FM
130553	0.104621	30.759889	25.27876027	22.34514821	22.15299823	22.03871228	0.236270907	1.491634539	18.59426451	FM
130573	0.104624	30.730639	4.770557279	22.27890257	21.56214111	22.25822659	0.375304967	4.530767169	20.85697766	FM
130578	0.104624	30.861722	4.116413493	21.92040842	21.64501935	21.55758489	0.219516427	4.107930399	20.22606802	FO
130624	0.10463		30.696		5.106716545	22.32587006	21.68912896	22.49716495	0.379435235	1.457963464	20.89058423	FM
130650	0.104633	30.74725	10.4373099	22.48020977	22.3298742	22.21200743	0.077753607	1.185210114	20.03615555	FM
130661	0.104634	30.872861	2.767080445	21.81418839	21.39706837	21.19438893	0.098043578	4.295517118	20.57540321	FO
130665	0.104634	30.684111	4.070085325	22.02246124	21.72608816	21.77520417	0.290484318	1.292339759	20.72540361	FM
130711	0.104639	30.700778	100		21.67295936	21.13276287	20.90588575	0.249165366	3.650096196	19.84003941	T2
130757	0.104645	30.86475	5.839287334	20.72673359	21.01973538	21.24523034	0.427724213	4.711707399	21.14246413	FM
130786	0.104649	30.875139	2.503473153	22.02495588	21.42654413	21.15189212	0.143727512	1.375362203	21.06425687	FO
130819	0.104652	30.7985		12.40879302	21.334706	20.66405283	20.44612596	0.108138236	1.350061267	19.17750027	FM
130820	0.104652	30.698833	26.48511782	21.39423845	20.98866073	20.87966293	0.249841973	4.500179386	18.03469164	FM
130839	0.104655	30.781972	4.598582201	22.42576105	21.96144595	21.72381616	0.413457447	1.466299946	21.54986756	FM
130845	0.104656	30.684944	3.992264193	23.11510309	22.73057119	22.45811542	0.09565041	3.838780805	20.09660974	FO
130850	0.104656	30.777861	3.610295415	22.31191877	21.99003317	21.86659783	0.228565397	3.373712817	20.14835426	FO
130874	0.104659	30.862111	4.692848155	21.66223343	20.29934199	19.22205225	0.266117431	0.914831319	20.06942051	FM
130887	0.10466		30.716389	9.053458592	22.27671346	22.04369393	21.94730924	0.227503461	5.000690467	19.89664178	FM
130900	0.104662	30.675694	5.530458501	21.34617981	20.94984279	20.76960723	0.404204599	1.694423584	20.32992793	FM
130961	0.104669	30.731306	4.460348827	22.28425802	21.9578423	21.90998041	0.263090181	1.604631347	21.25732455	FM
130963	0.104669	30.770389	4.462600116	23.68693584	22.39204838	20.72149247	0.30690605	4.133128514	20.91302183	FM
130965	0.10467		30.861611	4.201815097	22.58107308	22.34444623	22.29619245	0.346857847	4.559891618	20.69015484	FM
130966	0.10467		30.778083	35.82536222	21.29956792	20.78372775	20.60628299	0.470670437	5.00024542	17.91485644	FM
130980	0.104672	30.867528	4.113507729	22.23951607	22.01308196	21.9586637	0.359679036	4.148175507	22.10680988	T2
130993	0.104673	30.866889	6.144776685	22.24619926	21.94450895	21.8245012	0.381549501	1.570099291	20.45687992	FM
131000	0.104674	30.882194	3.839922915	22.50000231	22.25529177	22.17853974	0.119102864	3.373585105	20.26172704	FO
131003	0.104674	30.702861	3.021342381	21.26019677	20.79425345	20.65651429	0.134509217	3.947197662	20.670483	FO
131007	0.104674	30.789056	4.273955835	22.66893002	22.26025891	22.12111945	0.281274124	4.673779396	20.47846578	FM
131030	0.104677	30.690611	8.319101425	22.09130159	21.69546411	21.6368046	0.196895882	5.553045921	19.92227016	FM
131032	0.104677	30.873778	6.649802378	20.77529653	20.3208666	20.15915192	0.397888551	1.30814897	20.11432559	FM
131042	0.104678	30.730333	5.082825489	21.89730263	21.64083593	21.52059012	0.154852945	4.29513621	20.07173951	FO
131088	0.104682	30.867444	2.631179836	22.28261225	21.84832609	21.74363176	0.107468782	4.809038664	20.35719079	FO
131093	0.104683	30.876417	3.645041855	21.88155177	21.51260264	21.34557258	0.05966239	5.708467111	20.27178942	FO
131129	0.104686	30.702806	4.10784011	21.49858984	21.13912818	20.79383441	0.399307728	1.339961895	20.94370101	FM
131248	0.1047		30.738444	10.62193749	18.47400241	18.40985689	18.57625083	0.089556534	1.407350019	19.70519331	FM
131252	0.104701	30.70425	2.48896499	21.7020938	21.41091704	21.32928373	0.236802587	1.539470194	21.66450438	FO
131253	0.104701	30.723306	7.953194488	20.71292566	19.94583015	19.6688529	0.279253437	1.911603556	19.98052632	FM
131255	0.104701	30.835472	6.420188989	22.54864753	22.2327051	22.05609388	0.426903291	4.630480908	20.01975604	FM
131256	0.104702	30.85225	3.03860064	21.92136118	21.60073464	21.52336762	0.308428482	1.040706479	21.08281623	FO
131262	0.104703	30.810333	5.663488451	21.5214547	21.44134572	21.40948719	0.444706367	1.518339671	20.20218415	FM
131267	0.104703	30.843167	16.16866982	22.69082114	22.35366895	22.25516198	0.291309083	4.761575935	18.82963836	FM
131323	0.10471		30.893028	2.965192974	22.56798748	22.2100885	22.13237466	0.039579424	0.033841542	20.73332751	FO
131373	0.104716	30.882972	3.422725152	21.94303224	21.52459101	21.39222557	0.314815478	0.850233362	21.14933978	FM
131381	0.104717	30.769389	11.76375993	22.66806472	22.13358974	21.97914406	0.010577307	0.382590362	19.52083627	FM
131385	0.104718	30.796667	5.64279833	20.84105434	20.04974814	19.74698785	0.311901588	1.427398927	20.39500855	FM
131386	0.104718	30.88275	5.4827995	22.18342431	21.95778905	21.87231677	0.304915233	4.631824481	20.41639014	FM
131399	0.104719	30.744722	4.938332015	22.44188518	21.93271979	21.75668754	0.347242816	1.23359047	20.4389097	FM
131412	0.104721	30.900167	2.838045336	22.12398952	21.87622356	21.7955144	0.390598899	1.559666719	21.5585449	FM
131419	0.104723	30.748028	14.92362535	22.02981082	21.58901669	21.39911646	0.107695345	0.949167081	19.54829787	FM
131422	0.104723	30.743056	13.35362007	21.47064435	21.09642327	20.97326451	0.108118445	0.9102945	19.32390857	FM
131467	0.104729	30.747889	5.48831539	20.25391882	19.61050839	19.35342016	0.228282819	1.574365978	19.97059511	FM
131475	0.10473		30.849222	2.36982505	22.13480406	21.80505684	21.6901986	0.131614551	0.950776792	21.98488075	FO
131484	0.104732	30.736556	8.106580417	21.38475269	20.8971773	174.1625297	0.276453666	5.515153139	20.17981732	FM
131488	0.104733	30.667722	4.188841242	22.2272956	21.91264032	21.9411423	0.230809014	4.277369498	21.13541295	FO
131501	0.104734	30.756639	4.628967644	21.28868702	20.82868245	20.64742906	0.309970055	4.548355124	19.85766252	FM
131538	0.104738	30.770111	31.27619755	21.55410821	21.24898231	21.1545267	0.479958278	4.323454392	17.82625374	FM
131541	0.104739	30.778778	8.557035682	21.80806825	21.53475465	21.45130365	0.154080993	2.287323715	19.96094956	FM
131558	0.104741	30.672889	5.351096146	21.67728741	21.29156208	21.23893052	0.418284951	1.326193733	20.13980242	FM
131571	0.104742	30.863806	3.240359829	22.11532923	21.69124093	21.5487379	0.225365027	5.882647834	20.22729938	FO
131573	0.104743	30.667944	2.995819466	21.39278678	21.03017047	20.98945262	0.142500145	1.900977896	20.72995895	FO
131655	0.104755	30.853861	2.985633286	21.59321569	21.14622147	20.98319646	0.085750892	1.078005527	20.66435184	FO
131677	0.104758	30.777722	10.57549806	21.88227219	21.43726913	21.31016196	0.136682629	1.370493535	18.65888836	FM
131713	0.104763	30.797583	3.904953788	22.63420629	22.33388268	22.25391956	0.444142595	4.253467051	20.49467662	FM
131738	0.104767	30.771361	4.17214205	22.51706237	22.11789117	22.00045193	0.176265266	1.615920424	20.96629211	FO
131751	0.104769	30.831028	4.137269871	20.32066301	19.96364477	19.76365866	0.410017005	1.279606747	20.7162409	FM
131759	0.10477		30.698667	73.74198055	20.57158354	20.08860245	19.9977066	0.303357375	3.235556347	18.98663862	T2
131774	0.104771	30.752194	8.135904523	22.32567204	22.04158923	21.96895488	0.242934084	1.898515556	19.78322677	FM
131853	0.104785	30.688194	5.446115544	22.93325039	22.48738994	22.29292554	0.226368483	1.151228671	19.84243555	FM
131901	0.104792	30.894		2.386544866	21.99132044	22.2239853	22.57780663	0.10736203	0.83616649	20.96020377	FO
131911	0.104793	30.902389	3.52473308	22.65318168	22.15887527	21.971685	0.426454654	1.431687839	21.02402792	FM
131919	0.104794	30.744778	20.2306006	22.20791809	21.85546109	21.68112473	0.300796847	1.211962035	19.21646846	FM
131923	0.104795	30.767889	4.923066262	22.39432237	22.00211527	21.88392419	0.25105128	1.355794111	20.47377901	FM
131956	0.104799	30.866111	4.293350042	23.43525948	21.54890304	21.391074	0.441917675	4.663819145	21.02324252	FM
131970	0.104801	30.877389	12.37346256	22.35812406	22.12269437	22.02570832	0.161999579	1.339097297	19.44637943	FM
131987	0.104804	30.849222	3.270073481	1189.320197	21.55274846	22.99894695	0.303746265	0.952603478	21.02709343	FO
131998	0.104806	30.827056	10.07596051	22.28644744	21.92575586	21.89068739	0.161313604	4.584786281	19.50521358	FM
132009	0.104808	30.863444	5.744826805	22.67698142	22.31450725	22.22007244	0.281208037	4.789504721	20.48907698	FM
132032	0.104812	30.840278	3.660810661	21.83738603	21.43085307	21.27875508	0.099863728	0.046513297	20.51472222	FO
132046	0.104813	30.860333	3.799409856	22.51380972	21.98166959	21.88235379	0.233899007	3.780395984	20.86185766	FO
132054	0.104815	30.853111	6.319082487	20.88153561	20.55063766	20.39689814	0.377249757	1.450528933	20.82865541	FM
132066	0.104817	30.858167	4.560467229	21.28592285	20.74362306	20.50625088	0.306298143	1.062421833	21.21597244	FM
132076	0.104818	30.731028	11.9563024	22.80469387	22.30167483	22.29957987	0.257722123	1.681681452	19.60964243	FM
132083	0.104819	30.831056	9.785626159	22.52646382	22.25351712	22.1452801	0.061264272	5.063042581	19.88744704	FM
132103	0.104822	30.683583	15.97127025	21.89079319	21.59216903	21.4866378	0.267984618	1.597828829	19.10415333	FM
132105	0.104822	30.869556	4.285599928	22.47324142	22.0896397	21.98860982	0.320482008	4.389907665	20.82625854	FM
132109	0.104823	30.708583	3.235126587	20.93881039	20.5673669	20.43573545	0.036796856	0.062871037	20.4154577	FO
132128	0.104826	30.85275	1.925961361	21.44985761	21.00043848	22.35202692	0.223996286	3.887628891	21.16190482	FO
132145	0.10483		30.721972	4.170377702	22.43992129	21.77932113	21.63104894	0.387771089	4.480164282	21.42373875	FM
132178	0.104834	30.737556	9.988818026	22.04969216	21.78596923	21.69923505	0.093484788	1.637532171	19.5749563	FM
132214	0.104837	30.760278	17.81687941	21.79209984	21.23454767	21.07204866	0.260967537	4.49949846	18.64894567	FM
132229	0.104841	30.771639	4.756574391	22.59564312	22.28180176	22.19308323	0.386884472	4.354243516	20.44674704	FM
132239	0.104842	30.737639	5.357805139	21.68373725	21.51144518	21.42785255	0.336919205	4.543048734	19.70107369	FM
132254	0.104844	30.83225	2.63672668	20.49971008	20.09032182	-0.345515129	0.133368152	4.282107984	21.04890966	FO
132261	0.104845	30.883028	3.916525429	22.49032102	21.9568318	21.66589528	0.496423843	1.392772337	21.2321405	FM
132299	0.104853	30.840333	2.30798444	21.85498522	21.56441746	21.44102803	0.132709868	0.680580413	21.07367514	FO
132346	0.10486		30.735556	7.66136931	22.55395444	22.20382521	22.04765669	0.334393715	1.869776698	19.99861949	FM
132361	0.104861	30.84525	3.330863228	21.51698185	21.04098885	20.90600654	0.38428155	4.368793788	20.84646387	FM
132362	0.104862	30.818167	19.83005763	22.98600727	22.55960982	22.39861748	0.203952955	4.812958924	18.71127671	FM
132372	0.104864	30.861056	4.268690418	21.09271216	20.63304193	20.43015863	0.345759958	4.495332875	20.64995098	FM
132385	0.104867	30.705639	3.652206809	21.67379373	21.200229	21.00046789	0.080440174	0.228499516	20.51702272	FO
132411	0.104871	30.749806	4.788196633	22.47707361	22.2609402	22.16902128	0.302379819	4.453307485	20.72251031	FM
132422	0.104874	30.881167	4.33831607	22.20727219	21.92866252	21.86619668	0.288608367	4.522913138	20.64326753	FM
132442	0.104877	30.851528	3.631310168	20.25581004	19.51009684	19.22983331	0.402973026	4.304310998	21.08816074	FM
132452	0.104879	30.701167	27.26524882	22.32648161	21.97882513	21.84012166	0.561222907	1.53118656	18.17130752	FM
132460	0.10488		30.8445		3.717065481	21.68996732	21.28130592	21.12873775	0.367652773	1.160011702	21.2934653	FM
132493	0.104886	30.816333	8.837521384	21.26556918	20.90887429	20.77505109	0.219804645	2.283935859	19.85620944	FM
132495	0.104886	30.839861	3.527157442	22.74136312	22.44520809	22.30583611	0.059709922	2.91902908	20.43985174	FO
132507	0.104888	30.829639	4.029152326	22.06828456	21.67045807	21.47725709	0.356549741	1.112093636	20.8955667	FM
132524	0.10489		30.757583	6.425498383	21.85338113	21.41346542	21.25128753	0.253289241	4.872233344	20.30395941	FM
132544	0.104892	30.794111	7.686173024	22.24041146	21.88825134	21.70814998	0.294739123	4.810533128	20.11643143	FM
132586	0.1049		30.856778	4.676158907	23.52541913	22.09492969	20.75860688	0.316045223	4.498108845	20.77345659	FM
132598	0.104902	30.742		5.908586347	22.67311635	22.36650421	22.24608211	0.407164385	1.535437337	20.71831863	FM
132611	0.104905	30.691444	6.550085155	21.03950876	20.62851821	20.48459533	0.457034117	4.664131755	20.20122462	FM
132659	0.104916	30.871556	3.565314838	21.77273859	21.36648598	21.22827702	0.407686092	4.201095921	20.17834429	FM
132696	0.104921	30.870806	6.11677794	22.10996853	21.62498825	21.4079599	0.190998805	1.029022655	19.96560866	FM
132732	0.104927	30.818583	3.105320363	21.18669684	20.57912887	20.35338905	0.141887651	0.852563585	20.75810539	FO
132740	0.104928	30.864222	8.191004991	21.96261103	21.46715639	21.29791047	0.23440935	2.328775899	19.88749409	FM
132761	0.104932	30.889056	3.997367875	21.71544586	21.16113492	21.00028919	0.248666702	3.617372945	20.40734694	FO
132779	0.104935	30.865556	25.43675201	20.63911772	20.02962791	19.78297626	0.415668216	5.373665054	20.70326927	T2
132786	0.104936	30.794944	2.890711328	21.80922219	21.28922493	21.08250772	0.34666201	1.466684615	21.19386417	FM
132793	0.104937	30.756056	4.88284623	21.97666538	21.4873211	21.53347483	0.351832452	4.446966559	20.42392929	FM
132812	0.104941	30.88525	3.697180682	22.23957525	21.94953174	21.91757505	0.105964196	0.737735071	20.55518996	FO
132836	0.104949	30.854194	5.950408521	21.90110374	21.28515435	21.15149337	0.269821143	4.420616542	20.58618334	FM
132842	0.104951	30.810778	2.459125874	21.28084312	20.96939043	20.8599584	0.207595011	2.326639187	21.19286415	FO
132876	0.104968	30.808778	5.315376345	22.70504562	22.41313027	22.34009512	0.404043015	1.577606674	20.85651105	FM
132877	0.104968	30.880278	4.441881244	22.21627627	22.03179968	21.96234021	0.370305375	1.402719047	20.9034765	FM
132879	0.104969	30.786361	4.129939489	22.50073054	22.18798654	22.10369365	0.300746716	4.754966256	20.60935262	FM
132894	0.104971	30.828556	4.868105921	21.40763742	20.9824575	20.80568366	0.279932071	1.739509967	20.82337043	FM
132908	0.104974	30.805722	4.631141456	22.11311912	21.74107574	21.54468039	0.336561585	1.006512262	20.42428312	FM
132944	0.104983	30.670917	7.136381865	22.39122309	22.08332082	21.96870607	0.328321831	1.868339458	20.22271187	FM
132945	0.104983	30.68725	2.819197644	22.28749701	22.05398775	21.94807223	0.464220217	4.137890413	21.78459182	FM
132956	0.104984	30.798528	2.462101193	21.55866056	21.26502834	21.22351533	0.441172306	5.500561221	20.64602545	FM
132957	0.104984	30.847889	90.85765473	21.632965	21.3434042	21.26142909	0.194370183	4.965769693	21.63498293	T2
132965	0.104986	30.846667	3.389424541	22.08900924	21.65713142	21.52346655	0.276328548	1.050314978	20.71031337	FO
132982	0.104989	30.693806	7.980672192	22.1010126	21.91417117	21.85532603	0.230336231	4.80737312	19.85735647	FM
132986	0.104991	30.73225	3.861609869	22.2694797	21.74419256	21.59335376	0.427759552	4.446638861	20.94968934	FM
132991	0.104992	30.851833	2.051882457	22.95977017	22.5294986	22.37029715	0.122196153	4.141164704	21.05260133	FO
133015	0.104996	30.88475	4.954649971	21.69973839	21.19321206	20.96135779	0.384368996	1.493450257	20.53314306	FM
133041	0.104999	30.847417	3.919219379	22.46300051	22.1118229	22.03467644	0.209231553	3.569497967	20.9014901	FO
133044	0.105		30.745556	5.174738718	21.80276575	21.38504511	21.31622825	0.180627859	4.528522488	20.00465132	FO
133060	0.105002	30.787889	3.640590941	22.446284	22.09289067	21.94748048	0.140040148	3.970004608	21.08022412	FO
133065	0.105002	30.827167	4.912502154	22.62789703	22.21171779	22.04840852	0.413759953	4.555427625	19.86281811	FM
133074	0.105004	30.749056	4.008428966	22.36980799	21.95092539	21.83643002	0.448631492	1.237384564	21.17509827	FM
133173	0.105026	30.791889	4.073382981	22.38806347	22.08910086	22.00044349	0.095283814	3.370764981	20.24943024	FO
133187	0.105028	30.7555		22.0314979	21.82015174	21.44439757	21.27829061	0.352845066	3.346184305	21.34736015	T2
133195	0.10503		30.723139	2.327468345	21.90862107	21.48637451	21.33048673	0.174061744	5.398855227	21.01241424	FO
133213	0.105033	30.721944	9.628712374	21.19178502	20.5837085	20.32784482	0.416210803	5.143401982	18.81561389	FM
133215	0.105034	30.718028	12.75255539	19.64400742	18.83054126	20.77402061	0.073341379	2.827189499	19.26057492	FM
133258	0.105044	30.723333	1.296111496	23.18838446	22.60472448	22.24261089	0.274294966	2.065603007	21.22299633	FO
133272	0.10505		30.855		2.493879346	22.54386058	22.25646961	22.12058527	0.110795658	4.531224146	20.95774336	FO
133302	0.105069	30.741194	8.690154644	21.7741106	21.27518966	21.10689812	0.054667521	4.621277339	20.16570928	FM
133307	0.105069	30.84175	6.050667828	20.32084701	20.63657742	20.93973256	0.449849361	4.803515061	20.33164302	FM
133352	0.105078	30.72625	4.815986863	22.35888982	21.89460085	21.75766171	0.43759075	1.389127084	20.52771487	FM
133356	0.105079	30.681944	16.51228456	22.53616716	22.07781843	22.17538986	0.186131958	4.270185062	19.22272918	FM
133357	0.105079	30.674639	6.724444732	20.96528687	20.82993762	20.78811862	0.394862848	4.795764629	20.09442975	FM
133397	0.105088	30.67625	4.117338916	21.93253377	21.5583595	21.36400476	0.319699143	1.137776246	20.68325707	FM

